Reflective Conditions for Radiative Transfer in Integral Form with H-Matrices

In a recent article the authors showed that the radiative Transfer equations with multiple frequencies and scattering can be formulated as a nonlinear integral system. In the present article, the formulation is extended to handle reflective boundary conditions. The fixed point method to solve the system is shown to be monotone. The discretization is done with a $P^1$ Finite Element Method. The convolution integrals are precomputed at every vertices of the mesh and stored in compressed hierarchical matrices, using Partially Pivoted Adaptive Cross-Approximation. Then the fixed point iterations involve only matrix vector products. The method is $O(N\sqrt[3]{N}\ln N)$, with respect to the number of vertices, when everything is smooth. A numerical implementation is proposed and tested on two examples. As there are some analogies with ray tracing the programming is complex.

==> fig/errorKoba.txt <==
4.021	-2.579515750837712
3.903	-2.354032568631487
3.656	-2.315750344125422
3.440	-1.866591071357422

==> fig/errorkoba3.txt <==
1.147	0.696
1.301	0.567
1.47	0.272
1.64	0.0207

==> fig/gemini10absorption.txt <==
284.976 9.88889
271.385 9.88889
259.032 9.88889
247.754 9.88889
237.417 9.88889
227.908 9.88889
219.132 9.88889
211.006 9.88889
203.462 9.88889
196.438 9.88889
189.883 9.88889
183.751 9.88889
178.004 9.88889
172.604 9.88889
167.523 9.88889
162.732 9.88889
158.208 9.88889
153.928 9.88889
149.874 9.88889
146.028 9.88889
142.374 9.88889
138.899 9.88889
135.59 9.88889
132.434 9.88889
129.422 9.88889
126.544 9.88889
123.791 9.88889
121.155 9.88889
118.63 9.88889
116.207 9.88889
113.881 9.88889
111.647 9.88889
109.499 9.88889
107.431 9.88889
105.441 9.88889
103.523 9.88889
101.673 9.88889
99.8881 9.88889
98.165 9.88889
96.5003 9.88889
94.8911 9.88889
93.3347 9.88889
91.8285 9.88889
90.3702 9.88889
88.9574 9.88889
87.5882 9.88889
86.2604 9.88889
84.9724 9.88889
83.7222 9.88889
82.5083 9.88889
81.329 9.88889
80.183 9.88889
79.0689 9.88889
77.9853 9.88889
76.931 9.88889
75.9048 9.88889
74.9056 9.88889
73.9324 9.88889
72.9842 9.88889
72.06 9.88889
71.1588 9.88889
70.28 9.88889
69.4226 9.88889
68.5859 9.88889
67.769 9.88889
66.9715 9.88889
66.1924 9.88889
65.4313 9.88889
64.6875 9.88889
63.9604 9.88889
63.2495 9.88889
62.5542 9.88889
61.874 9.88889
61.2085 9.88889
60.5571 9.88889
59.9195 9.88889
59.2951 9.88889
58.6836 9.88889
58.0846 9.88889
57.4977 9.88889
56.9225 9.88889
56.3588 9.88889
55.8061 9.88889
55.2641 9.88889
54.7325 9.88889
54.2111 9.88889
53.6995 9.88889
53.1975 9.88889
52.7048 9.88889
52.2211 9.88889
51.7463 9.88889
51.2799 9.88889
50.822 9.88889
50.3721 9.88889
49.9301 9.88889
49.4958 9.88889
49.069 9.88889
48.6495 9.88889
48.2371 9.88889
47.8316 9.88889
47.4329 9.88889
47.0408 9.88889
46.6551 9.88889
46.2757 9.88889
45.9024 9.88889
45.5351 9.88889
45.1736 9.88889
44.8179 9.88889
44.4676 9.88889
44.1228 9.88889
43.7833 9.88889
43.449 9.88889
43.1198 9.88889
42.7955 9.88889
42.4761 9.88889
42.1614 9.88889
41.8513 9.88889
41.5457 9.88889
41.2446 9.88889
40.9478 9.88889
40.6553 9.88889
40.3669 9.88889
40.0825 9.88889
39.8022 9.88889
39.5257 9.88889
39.253 9.88889
38.9841 9.88889
38.7189 9.88889
38.4572 9.88889
38.199 9.88889
37.9443 9.88889
37.693 9.88889
37.445 9.88889
37.2002 9.88889
36.9586 9.88889
36.7201 9.88889
36.4846 9.88889
36.2522 9.88889
36.0227 9.88889
35.7961 9.88889
35.5723 9.88889
35.3513 9.88889
35.1331 9.88889
34.9175 9.88889
34.7045 9.88889
34.4942 9.88889
34.2863 9.88889
34.081 9.88889
33.8781 9.88889
33.6776 9.88889
33.4795 9.88889
33.2836 9.88889
33.0901 9.88889
32.8988 9.88889
32.7097 9.88889
32.5227 9.88889
32.3379 9.88889
32.1552 9.88889
31.9745 9.88889
31.7958 9.88889
31.6192 9.88889
31.4444 9.88889
31.2716 9.88889
31.1007 9.88889
30.9317 9.88889
30.7644 9.88889
30.599 9.88889
30.4353 9.88889
30.2734 9.88889
30.1132 9.88889
29.9547 9.88889
29.7979 9.88889
29.6426 9.88889
29.489 9.88889
29.337 9.88889
29.1865 9.88889
29.0376 9.88889
28.8902 9.88889
28.7442 9.88889
28.5998 9.88889
28.4567 9.88889
28.3151 9.88889
28.1749 9.88889
28.0361 9.88889
27.8987 9.88889
27.7626 9.88889
27.6278 9.88889
27.4943 9.88889
27.3621 9.88889
27.2311 9.88889
27.1014 9.88889
26.973 9.88889
26.8457 9.88889
26.7197 9.88889
26.5948 9.88889
26.4711 9.88889
26.3485 9.88889
26.2271 9.88889
26.1068 9.88889
25.9875 9.88889
25.9374 9.88889
25.8873 8.45289
25.8371 5.14457
25.7872 3.70803
25.7369 2.99332
25.6869 2.72213
25.6369 2.85167
25.5868 2.76428
25.5367 3.25459
25.4866 4.05064
25.4364 6.36665
25.3863 9.99726
25.3361 9.91172
25.2862 9.02927
25.236 9.88889
25.186 9.88889
25.1357 9.88889
25.0857 9.88889
25.0357 9.97772
24.9854 9.88889
24.9354 7.49146
24.8853 4.09799
24.8353 2.89375
24.7852 2.29588
24.7349 1.97931
24.6849 2.26361
24.6348 1.99589
24.5847 1.49105
24.5347 1.4753
24.4846 1.356
24.4343 1.38852
24.3843 1.38778
24.3343 1.45173
24.284 1.57396
24.234 1.75955
24.184 2.08508
24.1338 2.71982
24.0836 4.02457
24.0336 4.9926
23.9835 8.21682
23.9334 9.88889
23.8833 9.88889
23.8332 9.88889
23.7831 9.98214
23.7331 7.47995
23.6828 6.66065
23.6328 9.88889
23.5827 4.54403
23.5325 7.1069
23.4824 5.99669
23.4324 4.04019
23.3823 1.82593
23.3321 1.84066
23.2822 1.81523
23.232 4.06058
23.182 9.88578
23.1317 2.31187
23.0817 1.41239
23.0316 1.77346
22.9815 3.8238
22.9314 5.92303
22.8814 2.97228
22.8312 1.73326
22.7811 1.44848
22.7311 2.04731
22.6809 4.83083
22.6307 9.88889
22.5807 7.21364
22.5306 9.94407
22.4805 2.18703
22.4304 2.13785
22.3804 9.86943
22.3302 1.67309
22.2802 1.26969
22.23 1.58471
22.1798 1.39468
22.1298 4.15454
22.0798 9.88889
22.0297 3.77142
21.9795 6.17195
21.9293 5.40954
21.8793 9.98101
21.8291 9.88889
21.7791 5.90886
21.7291 2.83855
21.679 7.23264
21.6288 1.52912
21.5787 2.22756
21.5285 0.94042
21.4784 1.03093
21.4284 2.91456
21.3783 7.76918
21.3282 6.57531
21.2781 2.03667
21.228 4.13776
21.1779 9.88889
21.1278 8.93696
21.0776 2.75766
21.0275 1.46822
20.9776 1.92761
20.9274 0.80938
20.8773 0.76886
20.8273 0.97248
20.7771 1.64137
20.727 1.98665
20.677 9.60376
20.6268 4.74938
20.5767 4.9226
20.5266 0.95599
20.4766 0.68462
20.4264 6.64646
20.3763 1.19825
20.3262 9.88889
20.2762 1.34973
20.226 0.87168
20.1759 0.52048
20.1259 0.50048
20.0758 0.63442
20.0256 0.75399
19.9755 5.23553
19.9253 8.43313
19.8753 3.29377
19.8251 9.69132
19.7751 2.27172
19.725 9.88889
19.6748 1.9592
19.6248 0.94581
19.5747 1.96284
19.5246 1.14066
19.4744 0.66273
19.4244 1.56576
19.3743 3.88116
19.3242 8.02941
19.2741 3.21368
19.224 4.45333
19.1739 0.89245
19.1237 0.77794
19.0737 1.27558
19.0236 9.31087
18.9735 2.26914
18.9234 0.75026
18.8733 0.50338
18.8232 0.4335
18.7731 0.55441
18.723 0.70161
18.6729 1.85933
18.6228 2.22924
18.5727 0.48575
18.5226 0.52596
18.4725 2.32516
18.4224 0.56311
18.3723 2.00847
18.3222 4.17053
18.2721 1.67565
18.222 0.92675
18.1719 2.88377
18.1219 0.54252
18.0717 0.59233
18.0216 3.97219
17.9715 0.60086
17.9214 0.73673
17.8713 0.5159
17.8212 0.68017
17.7711 1.35236
17.721 0.96121
17.6709 1.01323
17.6208 6.13028
17.5707 9.94248
17.5206 1.18428
17.4705 0.74329
17.4204 0.76664
17.3703 3.70328
17.3202 1.08975
17.2701 1.15385
17.22 9.98808
17.1699 2.99823
17.1198 9.52444
17.0697 2.72866
17.0196 1.5046
16.9695 7.76123
16.9194 5.00788
16.8693 2.53753
16.8192 3.11638
16.7691 5.97759
16.719 4.14537
16.6689 9.13236
16.6188 7.18123
16.5687 3.59361
16.5186 2.6726
16.4685 6.64463
16.4184 4.69021
16.3683 9.88889
16.3182 6.94354
16.2681 4.64443
16.218 9.94682
16.1679 9.22798
16.1178 5.82094
16.0677 9.8889
16.0176 9.8889
15.9676 7.4304
15.9175 9.00513
15.8674 9.3925
15.8173 9.98917
15.7672 9.78894
15.7171 9.96638
15.667 9.88889
15.6169 9.99622
15.5668 9.88889
15.5167 9.88889
15.4666 9.88889
15.4165 9.88889
15.3664 9.88889
15.3163 9.88889
15.2662 9.88889
15.2161 9.88889
15.166 9.88889
15.1159 9.88889
15.0658 9.88889
15.0157 9.88889
14.9656 9.88889
14.9155 9.88889
14.8654 9.88889
14.8153 9.88889
14.7652 9.88889
14.7151 9.88889
14.665 9.88889
14.6149 9.88889
14.5648 9.88889
14.5147 9.88889
14.4646 9.88889
14.4145 9.88889
14.3644 9.8889
14.3143 9.88889
14.2642 9.8889
14.2141 9.88889
14.164 8.80949
14.1139 7.93239
14.0638 6.76881
14.0137 9.42491
13.9636 4.47853
13.9135 9.45559
13.8634 9.59853
13.8133 9.8889
13.7632 3.42875
13.7131 7.37479
13.663 6.76921
13.6129 9.68624
13.5628 3.39436
13.5127 2.4947
13.4626 2.27021
13.4125 3.56466
13.3624 9.99621
13.3123 2.67713
13.2622 1.38559
13.2121 0.76456
13.162 0.58755
13.1119 0.45401
13.0618 0.41437
13.0117 0.41877
12.9616 0.39573
12.9115 1.00204
12.8614 0.414
12.8113 0.48614
12.7612 1.18044
12.7111 0.45723
12.661 0.30245
12.6109 0.3864
12.5608 0.7705
12.5107 0.2797
12.4606 0.2348
12.4105 0.20747
12.3604 0.20523
12.3103 0.20206
12.2602 0.30709
12.2101 0.16745
12.16 0.16097
12.1099 0.18465
12.0598 0.14969
12.0097 0.14143
11.9596 0.14199
11.9095 0.18266
11.8594 0.12695
11.8093 0.12207
11.7592 0.12436
11.7091 0.12814
11.659 0.11017
11.6089 0.10662
11.5588 0.12097
11.5087 0.10008
11.4586 0.1
11.4085 0.1
11.3584 0.1
11.3083 0.1
11.2582 0.1
11.2081 0.1
11.158 0.1
11.1079 0.1
11.0578 0.1
11.0077 0.1
10.9576 0.1
10.9075 0.1
10.8574 0.1
10.8073 0.1
10.7572 0.1
10.7071 0.1
10.657 0.1
10.6069 0.1
10.5568 0.1
10.5067 0.1
10.4566 0.1
10.4065 0.1
10.3564 0.1
10.3063 0.12174
10.2562 0.1
10.2061 0.26361
10.156 0.14411
10.1059 0.20442
10.0558 3.82791
10.0057 2.47095
9.9556 0.85317
9.9055 6.05938
9.85539 1.54938
9.8053 2.38735
9.75521 6.72474
9.70509 2.03383
9.65499 4.95107
9.60489 6.55764
9.55481 3.30502
9.50471 4.49125
9.4546 9.09266
9.40451 0.6489
9.35439 2.75673
9.30429 1.09479
9.2542 0.66088
9.20409 0.51348
9.15399 0.34181
9.1039 0.1
9.05379 0.6304
9.00371 0.71604
8.95359 0.1
8.9035 0.1
8.8534 0.1
8.80331 1.22361
8.75319 0.20221
8.70309 0.14304
8.65299 0.95692
8.60289 0.25264
8.55281 0.32128
8.5027 0.3735
8.45261 0.29213
8.40249 0.11956
8.3524 0.14429
8.30229 0.1
8.25221 0.84306
8.2021 0.24498
8.152 0.20611
8.10189 0.16246
8.05181 5.74836
8.00171 2.05762
7.95159 0.65789
7.90149 6.52617
7.85141 6.06187
7.80131 2.24202
7.7512 1.98198
7.70109 5.60208
7.65111 5.14799
7.601 2.1178
7.55089 1.55017
7.50081 1.87377
7.4507 4.3355
7.4007 2.79538
7.3506 6.0497
7.3005 5.14356
7.2504 3.97102
7.20031 6.37948
7.15019 9.96151
7.1001 4.6266
7.0501 9.76288
7.00001 9.80441
5.57172 9.87699
5.5217 9.89054
5.47168 7.38422
5.42166 9.88889
5.37164 5.71043
5.32162 1.42013
5.2716 1.6049
5.22158 1.95469
5.17156 4.25034
5.12154 0.52593
5.07154 0.50316
5.02152 6.37277
4.9715 0.4392
4.92148 0.53329
4.87146 0.71763
4.82144 2.05244
4.77142 0.89875
4.7214 7.20569
4.67138 0.94315
4.62136 1.45144
4.57134 6.09852
4.52132 4.91625
4.4713 6.89759
4.42128 9.92061
4.37126 9.88889
4.32124 9.88889
4.27124 9.88889
4.22122 9.88889
4.1712 8.55323
4.12118 4.63336
4.07116 2.69153
4.02114 1.76729
3.97112 1.13866
3.9211 1.02469
3.87108 0.88605
3.82106 0.46896
3.77104 1.71785
3.72102 0.30122
3.67102 0.31673
3.621 0.27546
3.57098 0.32849
3.52096 0.3807
3.47094 0.18234
3.42092 0.14898
3.37092 0.45875
3.3209 4.55069
3.27088 4.75475
3.22086 5.35962
3.17084 0.1
3.12082 0.14498
3.0708 0.81281
3.0208 2.67502
2.97077 4.14322
2.92076 0.61871
2.87073 2.47241
2.82072 9.89
2.7707 9.89
2.72067 9.89
2.67068 9.89
2.62066 9.89
2.57065 9.66783
2.52063 1.34189
2.4706 0.24341
2.42058 0.1
2.37059 5.10027
2.32056 0.10361
2.27054 0.1762
2.22053 0.1
2.1705 0.1
2.12049 0.1
2.07046 0.87153
2.02046 5.6177
1.97044 0.22832
1.92042 8.00632
1.87041 7.49395
1.82038 9.99883
1.77036 0.15693
1.72034 0.1
1.67032 0.1
1.6203 0.1
1.57028 1.17023
1.52026 0.1
1.47024 0.29235
1.42022 0.63278
1.3702 6.30501
1.32018 0.56647
1.27016 0.27987
1.22014 0.1
1.17012 0.1
1.1201 0.38548
1.07008 0.1
1.02006 0.1
0.970039 0.1
0.92002 0.1
0.869999 3.1
0.814129 3.86695
0.750662 5.71784
0.673092 5.63867
0.595523 6.65329
0.493663 6.97828
0.429804 7.69315
0.37339 9.88889
0.3 6.0045


==> fig/gemini11absorption.txt <==
284.976 9.88889
271.385 9.88889
259.032 9.88889
247.754 9.88889
237.417 9.88889
227.908 9.88889
219.132 9.88889
211.006 9.88889
203.462 9.88889
196.438 9.88889
189.883 9.88889
183.751 9.88889
178.004 9.88889
172.604 9.88889
167.523 9.88889
162.732 9.88889
158.208 9.88889
153.928 9.88889
149.874 9.88889
146.028 9.88889
142.374 9.88889
138.899 9.88889
135.59 9.88889
132.434 9.88889
129.422 9.88889
126.544 9.88889
123.791 9.88889
121.155 9.88889
118.63 9.88889
116.207 9.88889
113.881 9.88889
111.647 9.88889
109.499 9.88889
107.431 9.88889
105.441 9.88889
103.523 9.88889
101.673 9.88889
99.8881 9.88889
98.165 9.88889
96.5003 9.88889
94.8911 9.88889
93.3347 9.88889
91.8285 9.88889
90.3702 9.88889
88.9574 9.88889
87.5882 9.88889
86.2604 9.88889
84.9724 9.88889
83.7222 9.88889
82.5083 9.88889
81.329 9.88889
80.183 9.88889
79.0689 9.88889
77.9853 9.88889
76.931 9.88889
75.9048 9.88889
74.9056 9.88889
73.9324 9.88889
72.9842 9.88889
72.06 9.88889
71.1588 9.88889
70.28 9.88889
69.4226 9.88889
68.5859 9.88889
67.769 9.88889
66.9715 9.88889
66.1924 9.88889
65.4313 9.88889
64.6875 9.88889
63.9604 9.88889
63.2495 9.88889
62.5542 9.88889
61.874 9.88889
61.2085 9.88889
60.5571 9.88889
59.9195 9.88889
59.2951 9.88889
58.6836 9.88889
58.0846 9.88889
57.4977 9.88889
56.9225 9.88889
56.3588 9.88889
55.8061 9.88889
55.2641 9.88889
54.7325 9.88889
54.2111 9.88889
53.6995 9.88889
53.1975 9.88889
52.7048 9.88889
52.2211 9.88889
51.7463 9.88889
51.2799 9.88889
50.822 9.88889
50.3721 9.88889
49.9301 9.88889
49.4958 9.88889
49.069 9.88889
48.6495 9.88889
48.2371 9.88889
47.8316 9.88889
47.4329 9.88889
47.0408 9.88889
46.6551 9.88889
46.2757 9.88889
45.9024 9.88889
45.5351 9.88889
45.1736 9.88889
44.8179 9.88889
44.4676 9.88889
44.1228 9.88889
43.7833 9.88889
43.449 9.88889
43.1198 9.88889
42.7955 9.88889
42.4761 9.88889
42.1614 9.88889
41.8513 9.88889
41.5457 9.88889
41.2446 9.88889
40.9478 9.88889
40.6553 9.88889
40.3669 9.88889
40.0825 9.88889
39.8022 9.88889
39.5257 9.88889
39.253 9.88889
38.9841 9.88889
38.7189 9.88889
38.4572 9.88889
38.199 9.88889
37.9443 9.88889
37.693 9.88889
37.445 9.88889
37.2002 9.88889
36.9586 9.88889
36.7201 9.88889
36.4846 9.88889
36.2522 9.88889
36.0227 9.88889
35.7961 9.88889
35.5723 9.88889
35.3513 9.88889
35.1331 9.88889
34.9175 9.88889
34.7045 9.88889
34.4942 9.88889
34.2863 9.88889
34.081 9.88889
33.8781 9.88889
33.6776 9.88889
33.4795 9.88889
33.2836 9.88889
33.0901 9.88889
32.8988 9.88889
32.7097 9.88889
32.5227 9.88889
32.3379 9.88889
32.1552 9.88889
31.9745 9.88889
31.7958 9.88889
31.6192 9.88889
31.4444 9.88889
31.2716 9.88889
31.1007 9.88889
30.9317 9.88889
30.7644 9.88889
30.599 9.88889
30.4353 9.88889
30.2734 9.88889
30.1132 9.88889
29.9547 9.88889
29.7979 9.88889
29.6426 9.88889
29.489 9.88889
29.337 9.88889
29.1865 9.88889
29.0376 9.88889
28.8902 9.88889
28.7442 9.88889
28.5998 9.88889
28.4567 9.88889
28.3151 9.88889
28.1749 9.88889
28.0361 9.88889
27.8987 9.88889
27.7626 9.88889
27.6278 9.88889
27.4943 9.88889
27.3621 9.88889
27.2311 9.88889
27.1014 9.88889
26.973 9.88889
26.8457 9.88889
26.7197 9.88889
26.5948 9.88889
26.4711 9.88889
26.3485 9.88889
26.2271 9.88889
26.1068 9.88889
25.9875 9.88889
25.9374 9.88889
25.8873 8.45289
25.8371 5.14457
25.7872 3.70803
25.7369 2.99332
25.6869 2.72213
25.6369 2.85167
25.5868 2.76428
25.5367 3.25459
25.4866 4.05064
25.4364 6.36665
25.3863 9.99726
25.3361 9.91172
25.2862 9.02927
25.236 9.88889
25.186 9.88889
25.1357 9.88889
25.0857 9.88889
25.0357 9.97772
24.9854 9.88889
24.9354 7.49146
24.8853 4.09799
24.8353 2.89375
24.7852 2.29588
24.7349 1.97931
24.6849 2.26361
24.6348 1.99589
24.5847 1.49105
24.5347 1.4753
24.4846 1.356
24.4343 1.38852
24.3843 1.38778
24.3343 1.45173
24.284 1.57396
24.234 1.75955
24.184 2.08508
24.1338 2.71982
24.0836 4.02457
24.0336 4.9926
23.9835 8.21682
23.9334 9.88889
23.8833 9.88889
23.8332 9.88889
23.7831 9.98214
23.7331 7.47995
23.6828 6.66065
23.6328 9.88889
23.5827 4.54403
23.5325 7.1069
23.4824 5.99669
23.4324 4.04019
23.3823 1.82593
23.3321 1.84066
23.2822 1.81523
23.232 4.06058
23.182 9.88578
23.1317 2.31187
23.0817 1.41239
23.0316 1.77346
22.9815 3.8238
22.9314 5.92303
22.8814 2.97228
22.8312 1.73326
22.7811 1.44848
22.7311 2.04731
22.6809 4.83083
22.6307 9.88889
22.5807 7.21364
22.5306 9.94407
22.4805 2.18703
22.4304 2.13785
22.3804 9.86943
22.3302 1.67309
22.2802 1.26969
22.23 1.58471
22.1798 1.39468
22.1298 4.15454
22.0798 9.88889
22.0297 3.77142
21.9795 6.17195
21.9293 5.40954
21.8793 9.98101
21.8291 9.88889
21.7791 5.90886
21.7291 2.83855
21.679 7.23264
21.6288 1.52912
21.5787 2.22756
21.5285 0.94042
21.4784 1.03093
21.4284 2.91456
21.3783 7.76918
21.3282 6.57531
21.2781 2.03667
21.228 4.13776
21.1779 9.88889
21.1278 8.93696
21.0776 2.75766
21.0275 1.46822
20.9776 1.92761
20.9274 0.80938
20.8773 0.76886
20.8273 0.97248
20.7771 1.64137
20.727 1.98665
20.677 9.60376
20.6268 4.74938
20.5767 4.9226
20.5266 0.95599
20.4766 0.68462
20.4264 6.64646
20.3763 1.19825
20.3262 9.88889
20.2762 1.34973
20.226 0.87168
20.1759 0.52048
20.1259 0.50048
20.0758 0.63442
20.0256 0.75399
19.9755 5.23553
19.9253 8.43313
19.8753 3.29377
19.8251 9.69132
19.7751 2.27172
19.725 9.88889
19.6748 1.9592
19.6248 0.94581
19.5747 1.96284
19.5246 1.14066
19.4744 0.66273
19.4244 1.56576
19.3743 3.88116
19.3242 8.02941
19.2741 3.21368
19.224 4.45333
19.1739 0.89245
19.1237 0.77794
19.0737 1.27558
19.0236 9.31087
18.9735 2.26914
18.9234 0.75026
18.8733 0.50338
18.8232 0.4335
18.7731 0.55441
18.723 0.70161
18.6729 1.85933
18.6228 2.22924
18.5727 0.48575
18.5226 0.52596
18.4725 2.32516
18.4224 0.56311
18.3723 2.00847
18.3222 4.17053
18.2721 1.67565
18.222 0.92675
18.1719 2.88377
18.1219 0.54252
18.0717 0.59233
18.0216 3.97219
17.9715 10
17.9214 10
17.8713 10
17.8212 10
17.7711 10
17.721 10
17.6709 10
17.6208 10
17.5707 10
17.5206 10
17.4705 10
17.4204 10
17.3703 10
17.3202 10
17.2701 10
17.22 10
17.1699 10
17.1198 10
17.0697 10
17.0196 10
16.9695 10
16.9194 10
16.8693 10
16.8192 10
16.7691 10
16.719 10
16.6689 10
16.6188 10
16.5687 10
16.5186 10
16.4685 10
16.4184 10
16.3683 10
16.3182 10
16.2681 10
16.218 10
16.1679 10
16.1178 10
16.0677 10
16.0176 10
15.9676 10
15.9175 10
15.8674 10
15.8173 10
15.7672 10
15.7171 10
15.667 10
15.6169 10
15.5668 10
15.5167 10
15.4666 10
15.4165 10
15.3664 10
15.3163 10
15.2662 10
15.2161 10
15.166 10
15.1159 10
15.0658 10
15.0157 10
14.9656 10
14.9155 10
14.8654 10
14.8153 10
14.7652 10
14.7151 10
14.665 10
14.6149 10
14.5648 10
14.5147 10
14.4646 10
14.4145 10
14.3644 10
14.3143 10
14.2642 10
14.2141 10
14.164 10
14.1139 10
14.0638 10
14.0137 10
13.9636 4.47853
13.9135 9.45559
13.8634 9.59853
13.8133 9.8889
13.7632 3.42875
13.7131 7.37479
13.663 6.76921
13.6129 9.68624
13.5628 3.39436
13.5127 2.4947
13.4626 2.27021
13.4125 3.56466
13.3624 9.99621
13.3123 2.67713
13.2622 1.38559
13.2121 0.76456
13.162 0.58755
13.1119 0.45401
13.0618 0.41437
13.0117 0.41877
12.9616 0.39573
12.9115 1.00204
12.8614 0.414
12.8113 0.48614
12.7612 1.18044
12.7111 0.45723
12.661 0.30245
12.6109 0.3864
12.5608 0.7705
12.5107 0.2797
12.4606 0.2348
12.4105 0.20747
12.3604 0.20523
12.3103 0.20206
12.2602 0.30709
12.2101 0.16745
12.16 0.16097
12.1099 0.18465
12.0598 0.14969
12.0097 0.14143
11.9596 0.14199
11.9095 0.18266
11.8594 0.12695
11.8093 0.12207
11.7592 0.12436
11.7091 0.12814
11.659 0.11017
11.6089 0.10662
11.5588 0.12097
11.5087 0.10008
11.4586 0.1
11.4085 0.1
11.3584 0.1
11.3083 0.1
11.2582 0.1
11.2081 0.1
11.158 0.1
11.1079 0.1
11.0578 0.1
11.0077 0.1
10.9576 0.1
10.9075 0.1
10.8574 0.1
10.8073 0.1
10.7572 0.1
10.7071 0.1
10.657 0.1
10.6069 0.1
10.5568 0.1
10.5067 0.1
10.4566 0.1
10.4065 0.1
10.3564 0.1
10.3063 0.12174
10.2562 0.1
10.2061 0.26361
10.156 0.14411
10.1059 0.20442
10.0558 3.82791
10.0057 2.47095
9.9556 0.85317
9.9055 6.05938
9.85539 1.54938
9.8053 2.38735
9.75521 6.72474
9.70509 2.03383
9.65499 4.95107
9.60489 6.55764
9.55481 3.30502
9.50471 4.49125
9.4546 9.09266
9.40451 0.6489
9.35439 2.75673
9.30429 1.09479
9.2542 0.66088
9.20409 0.51348
9.15399 0.34181
9.1039 0.1
9.05379 0.6304
9.00371 0.71604
8.95359 0.1
8.9035 0.1
8.8534 0.1
8.80331 1.22361
8.75319 0.20221
8.70309 0.14304
8.65299 0.95692
8.60289 0.25264
8.55281 0.32128
8.5027 0.3735
8.45261 0.29213
8.40249 0.11956
8.3524 0.14429
8.30229 0.1
8.25221 0.84306
8.2021 0.24498
8.152 0.20611
8.10189 0.16246
8.05181 5.74836
8.00171 2.05762
7.95159 0.65789
7.90149 6.52617
7.85141 6.06187
7.80131 2.24202
7.7512 1.98198
7.70109 5.60208
7.65111 5.14799
7.601 2.1178
7.55089 1.55017
7.50081 1.87377
7.4507 4.3355
7.4007 2.79538
7.3506 6.0497
7.3005 5.14356
7.2504 3.97102
7.20031 6.37948
7.15019 9.96151
7.1001 4.6266
7.0501 9.76288
7.00001 9.80441
5.57172 9.87699
5.5217 9.89054
5.47168 7.38422
5.42166 9.88889
5.37164 5.71043
5.32162 1.42013
5.2716 1.6049
5.22158 1.95469
5.17156 4.25034
5.12154 0.52593
5.07154 0.50316
5.02152 6.37277
4.9715 0.4392
4.92148 0.53329
4.87146 0.71763
4.82144 2.05244
4.77142 0.89875
4.7214 7.20569
4.67138 0.94315
4.62136 1.45144
4.57134 6.09852
4.52132 4.91625
4.4713 6.89759
4.42128 9.92061
4.37126 9.88889
4.32124 9.88889
4.27124 9.88889
4.22122 9.88889
4.1712 8.55323
4.12118 4.63336
4.07116 2.69153
4.02114 1.76729
3.97112 1.13866
3.9211 1.02469
3.87108 0.88605
3.82106 0.46896
3.77104 1.71785
3.72102 0.30122
3.67102 0.31673
3.621 0.27546
3.57098 0.32849
3.52096 0.3807
3.47094 0.18234
3.42092 0.14898
3.37092 0.45875
3.3209 4.55069
3.27088 4.75475
3.22086 5.35962
3.17084 0.1
3.12082 0.14498
3.0708 0.81281
3.0208 2.67502
2.97077 4.14322
2.92076 0.61871
2.87073 2.47241
2.82072 9.89
2.7707 9.89
2.72067 9.89
2.67068 9.89
2.62066 9.89
2.57065 9.66783
2.52063 1.34189
2.4706 0.24341
2.42058 0.1
2.37059 5.10027
2.32056 0.10361
2.27054 0.1762
2.22053 0.1
2.1705 0.1
2.12049 0.1
2.07046 0.87153
2.02046 5.6177
1.97044 0.22832
1.92042 8.00632
1.87041 7.49395
1.82038 9.99883
1.77036 0.15693
1.72034 0.1
1.67032 0.1
1.6203 0.1
1.57028 1.17023
1.52026 0.1
1.47024 0.29235
1.42022 0.63278
1.3702 6.30501
1.32018 0.56647
1.27016 0.27987
1.22014 0.1
1.17012 0.1
1.1201 0.38548
1.07008 0.1
1.02006 0.1
0.970039 0.1
0.92002 0.1
0.869999 3.1
0.814129 3.86695
0.750662 5.71784
0.673092 5.63867
0.595523 6.65329
0.493663 6.97828
0.429804 7.69315
0.37339 9.88889
0.3 6.0045


==> fig/koba1R.txt <==
0  0.0823835
3  0.0812633
6  0.0786265
9  0.0738672
12  0.0662726
15  0.0589525
18  0.0527528
21  0.0467671
24  0.0409847
27  0.0355633
30  0.0306568
33  0.0261368
36  0.0221911
39  0.0187413
42  0.0157262
45  0.0131665
48  0.0107738
51  0.00868192
54  0.00672926
57  0.00489111


==> fig/koba2R.txt <==
0  0.0858884
3  0.0859205
6  0.0828013
9  0.075176
12  0.0669012
15  0.0595735
18  0.0531382
21  0.046876
24  0.0408803
27  0.0352534
30  0.0303669
33  0.0259095
36  0.0219353
39  0.0184306
42  0.0154193
45  0.0128131
48  0.0105515
51  0.00845643
54  0.00654915
57  0.00476541


==> fig/koba3R.txt <==
0  0.0876886
3  0.0879858
6  0.0844715
9  0.0776925
12  0.070238
15  0.0611002
18  0.0539492
21  0.0469916
24  0.0405861
27  0.0346291
30  0.0295119
33  0.0252159
36  0.0212162
39  0.0177708
42  0.0148651
45  0.0122614
48  0.00996863
51  0.00797581
54  0.00620038
57  0.00448219


==> fig/koba40R.txt <==
10  0.0065792
11  0.00571104
12  0.00507482
13  0.00421116
14  0.00379365
15  0.00352864
16  0.00326311
17  0.00302954
18  0.00280585
19  0.00257802
20  0.00232568
21  0.00209738
22  0.00189107
23  0.00170652
24  0.00156215
25  0.00140717
26  0.0012652
27  0.00117307
28  0.0010627
29  0.000950868
30  0.000852954
31  0.000763481
32  0.000687403
33  0.000613888
34  0.000548223
35  0.000503878
36  0.000457006
37  0.000411129
38  0.000371883
39  0.000347032
40  0.000331403
41  0.000318216
42  0.000292812
43  0.000267684
44  0.000244009
45  0.000226178
46  0.000208347
47  0.0001908
48  0.000175308
49  0.000161571
50  0.000147414
51  0.000135039
52  0.000122205
53  0.000109297
54  9.9212e-05
55  9.03371e-05
56  8.18435e-05
57  7.371e-05
58  6.66499e-05
59  5.95899e-05
60  5.38014e-05
61  4.9085e-05
62  4.43687e-05
63  4.08018e-05
64  3.83739e-05
65  3.54419e-05
66  3.19719e-05
67  2.86538e-05
68  2.62834e-05
69  2.42745e-05
70  2.21916e-05
71  1.97559e-05
72  1.8504e-05
73  1.72479e-05
74  1.58807e-05
75  1.45134e-05
76  1.32233e-05
77  1.21443e-05
78  1.10654e-05
79  9.98649e-06
80  9.25919e-06
81  8.80565e-06
82  8.35298e-06
83  7.87722e-06
84  7.33441e-06
85  6.77866e-06
86  6.13881e-06
87  5.4539e-06
88  4.80446e-06
89  4.35305e-06
90  3.97651e-06
91  3.73128e-06
92  3.43417e-06
93  2.95308e-06
94  2.3138e-06
95  1.8467e-06
96  1.63037e-06
97  1.58456e-06
98  1.85788e-06
99  2.00071e-06


==> fig/koba410R.txt <==
10  0.037484
11  0.0355019
12  0.0340017
13  0.0318218
14  0.0302374
15  0.0284709
16  0.0264762
17  0.0249616
18  0.0233834
19  0.0216858
20  0.0200178
21  0.0186091
22  0.017284
23  0.0160837
24  0.0150204
25  0.0139573
26  0.0129259
27  0.0121323
28  0.0112585
29  0.0103643
30  0.00954054
31  0.00880025
32  0.00818703
33  0.00759725
34  0.00703959
35  0.00658041
36  0.00613797
37  0.0056923
38  0.00527151
39  0.00493814
40  0.00461413
41  0.0042958
42  0.00402517
43  0.00374822
44  0.00349499
45  0.00327693
46  0.00305887
47  0.00284508
48  0.00266052
49  0.00247861
50  0.00229568
51  0.0021539
52  0.00200927
53  0.00186422
54  0.00173901
55  0.00162229
56  0.00150459
57  0.00140072
58  0.00130429
59  0.00120786
60  0.00112355
61  0.00104788
62  0.000972206
63  0.000901949
64  0.000843753
65  0.00078882
66  0.000733763
67  0.000685883
68  0.000639319
69  0.000592368
70  0.000547017
71  0.000509291
72  0.000476055
73  0.000444621
74  0.000413635
75  0.00038265
76  0.000354389
77  0.000333118
78  0.000311847
79  0.000290575
80  0.000272087
81  0.000255375
82  0.000241028
83  0.000225903
84  0.000211285
85  0.000197882
86  0.00018529
87  0.000173149
88  0.00016101
89  0.000149842
90  0.000140295
91  0.000131775
92  0.000122799
93  0.000112691
94  0.00010334
95  9.38808e-05
96  8.49912e-05
97  7.54366e-05
98  6.65683e-05
99  5.71736e-05


==> fig/koba415R.txt <==
10  0.0381619
11  0.0362081
12  0.0347341
13  0.0325755
14  0.0310067
15  0.0292528
16  0.0272715
17  0.0257683
18  0.0241928
19  0.0224957
20  0.0208328
21  0.0194209
22  0.0180939
23  0.0168899
24  0.0158222
25  0.0147522
26  0.0137088
27  0.0129004
28  0.0120128
29  0.0111045
30  0.0102652
31  0.00950745
32  0.00887824
33  0.00827274
34  0.00769905
35  0.00722324
36  0.00676267
37  0.00629925
38  0.00585981
39  0.00550738
40  0.00516525
41  0.00482861
42  0.00454019
43  0.00424387
44  0.00397361
45  0.0037387
46  0.00350378
47  0.00327304
48  0.00307084
49  0.00287083
50  0.00266935
51  0.00251271
52  0.00235319
53  0.00219326
54  0.00205363
55  0.00192271
56  0.0017906
57  0.00167353
58  0.00156395
59  0.00145437
60  0.00135801
61  0.00127095
62  0.00118389
63  0.00110182
64  0.00103334
65  0.000969445
66  0.000905765
67  0.000849426
68  0.00079403
69  0.000738125
70  0.000684145
71  0.000639333
72  0.000598609
73  0.000560123
74  0.000522344
75  0.000484565
76  0.000449934
77  0.000423439
78  0.000396944
79  0.000370448
80  0.000347213
81  0.000325657
82  0.000307218
83  0.000287875
84  0.000269035
85  0.000251791
86  0.000235756
87  0.000220402
88  0.000205327
89  0.000190968
90  0.000178503
91  0.00016729
92  0.000155695
93  0.000142941
94  0.00013096
95  0.000118852
96  0.00010726
97  9.50322e-05
98  8.3475e-05
99  7.13581e-05


==> fig/koba420R.txt <==
10  0.0383426
11  0.0363976
12  0.0349321
13  0.0327809
14  0.0312182
15  0.02947
16  0.0274945
17  0.0259968
18  0.0244247
19  0.0227303
20  0.0210713
21  0.0196613
22  0.0183367
23  0.0171345
24  0.0160686
25  0.0149995
26  0.0139555
27  0.0131456
28  0.0122569
29  0.0113474
30  0.0105066
31  0.00974642
32  0.00911494
33  0.00850719
34  0.00793119
35  0.00745283
36  0.00698878
37  0.00652204
38  0.00607893
39  0.00572227
40  0.0053762
41  0.00503556
42  0.00474286
43  0.0044417
44  0.00416709
45  0.00392784
46  0.00368859
47  0.00345338
48  0.00324586
49  0.00304035
50  0.00283319
51  0.00267194
52  0.00250781
53  0.00234326
54  0.00219882
55  0.00206301
56  0.00192595
57  0.00180412
58  0.00168971
59  0.0015753
60  0.00147438
61  0.00138289
62  0.00129141
63  0.00120467
64  0.00113193
65  0.0010644
66  0.000997257
67  0.000937327
68  0.000877996
69  0.000818105
70  0.000760269
71  0.000712218
72  0.000667997
73  0.000626108
74  0.000584997
75  0.000543885
76  0.000506095
77  0.000476924
78  0.000447753
79  0.000418582
80  0.000392882
81  0.000368681
82  0.000348006
83  0.00032636
84  0.000305152
85  0.000285725
86  0.000267686
87  0.000250435
88  0.000233667
89  0.000217413
90  0.00020318
91  0.000190314
92  0.000177109
93  0.000162701
94  0.000149047
95  0.000135261
96  0.000121925
97  0.00010794
98  9.46211e-05
99  8.07212e-05


==> fig/koba425R.txt <==
10  0.038402
11  0.0364601
12  0.0349977
13  0.0328492
14  0.0312889
15  0.0295429
16  0.0275697
17  0.0260743
18  0.0245038
19  0.0228108
20  0.0211536
21  0.0197448
22  0.0184215
23  0.0172206
24  0.0161558
25  0.0150877
26  0.014044
27  0.0132343
28  0.0123458
29  0.0114367
30  0.010596
31  0.00983567
32  0.00920404
33  0.00859615
34  0.00801999
35  0.00754143
36  0.00707676
37  0.00660945
38  0.00616565
39  0.00580805
40  0.00546115
41  0.00511963
42  0.00482591
43  0.00452351
44  0.00424777
45  0.00400741
46  0.00376705
47  0.00353067
48  0.0033215
49  0.00311429
50  0.00290535
51  0.00274267
52  0.00257711
53  0.00241111
54  0.00226508
55  0.0021276
56  0.00198884
57  0.00186531
58  0.00174915
59  0.00163299
60  0.00153036
61  0.0014372
62  0.00134403
63  0.00125549
64  0.00118105
65  0.0011121
66  0.00104362
67  0.000982241
68  0.000921232
69  0.000859636
70  0.000800147
71  0.000750687
72  0.000704922
73  0.00066148
74  0.00061882
75  0.000576161
76  0.000536892
77  0.000506435
78  0.000475977
79  0.00044552
80  0.000418628
81  0.00039309
82  0.000371273
83  0.000348448
84  0.000326005
85  0.000305437
86  0.000286324
87  0.00026804
88  0.000250368
89  0.000233075
90  0.000217854
91  0.000204054
92  0.00018994
93  0.000174578
94  0.000159944
95  0.000145179
96  0.000130806
97  0.000115758
98  0.000101375
99  8.63993e-05


==> fig/koba45R.txt <==
10  0.0337875
11  0.0317228
12  0.0301606
13  0.0279489
14  0.0263671
15  0.0246334
16  0.0226698
17  0.0211881
18  0.0196914
19  0.0180894
20  0.0164912
21  0.0151834
22  0.0139567
23  0.0128559
24  0.0118922
25  0.0109339
26  0.0100228
27  0.00934674
28  0.00859204
29  0.00782029
30  0.00711906
31  0.00650061
32  0.00599132
33  0.00550215
34  0.0050445
35  0.00468045
36  0.00433083
37  0.00397759
38  0.00364938
39  0.00339969
40  0.00315644
41  0.00291881
42  0.00271821
43  0.002516
44  0.00232767
45  0.00217035
46  0.00201302
47  0.00185923
48  0.00172975
49  0.00160408
50  0.00147818
51  0.00138021
52  0.00127968
53  0.00117879
54  0.0010933
55  0.00101442
56  0.00093525
57  0.000865049
58  0.00080127
59  0.000737492
60  0.00068216
61  0.000633175
62  0.00058419
63  0.00054067
64  0.000504682
65  0.000469582
66  0.000433801
67  0.000403558
68  0.000374799
69  0.00034605
70  0.000318166
71  0.000294403
72  0.0002753
73  0.000256894
74  0.000238373
75  0.000219853
76  0.000203134
77  0.000190986
78  0.000178837
79  0.000166689
80  0.000156255
81  0.000147296
82  0.000139711
83  0.000131638
84  0.000123831
85  0.000116331
86  0.000109025
87  0.000101814
88  9.43112e-05
89  8.80176e-05
90  8.28904e-05
91  7.83649e-05
92  7.33216e-05
93  6.72104e-05
94  6.17835e-05
95  5.63374e-05
96  5.14795e-05
97  4.59516e-05
98  4.11465e-05
99  3.58678e-05


==> fig/koba4R.txt <==
10  0.0384211
11  0.0364802
12  0.0350188
13  0.0328713
14  0.0313118
15  0.0295666
16  0.0275943
17  0.0260996
18  0.0245297
19  0.0228373
20  0.0211807
21  0.0197724
22  0.0184497
23  0.0172493
24  0.0161851
25  0.0151173
26  0.0140739
27  0.0132644
28  0.0123762
29  0.0114672
30  0.0106267
31  0.00986652
32  0.00923498
33  0.00862717
34  0.00805111
35  0.00757266
36  0.00710792
37  0.00664057
38  0.00619668
39  0.0058389
40  0.00549186
41  0.0051502
42  0.00485628
43  0.00455359
44  0.00427758
45  0.00403698
46  0.00379638
47  0.00355973
48  0.0033501
49  0.0031424
50  0.00293295
51  0.00276988
52  0.00260392
53  0.00243753
54  0.00229102
55  0.00215303
56  0.00201375
57  0.00188969
58  0.00177296
59  0.00165624
60  0.00155305
61  0.00145933
62  0.00136561
63  0.00127645
64  0.00120144
65  0.001132
66  0.00106308
67  0.0010012
68  0.000939575
69  0.000877356
70  0.000817262
71  0.000767282
72  0.00072094
73  0.000676902
74  0.00063364
75  0.000590378
76  0.00055053
77  0.000519558
78  0.000488587
79  0.000457615
80  0.000430247
81  0.000404155
82  0.000381859
83  0.00035854
84  0.00033557
85  0.00031452
86  0.000294941
87  0.000276204
88  0.000258141
89  0.00024039
90  0.000224726
91  0.000210506
92  0.000195982
93  0.000180184
94  0.000165096
95  0.000149876
96  0.000135019
97  0.000119466
98  0.00010458
99  8.90947e-05


==> fig/koba4T0R.txt <==
10  0.206977
11  0.208253
12  0.209695
13  0.210296
14  0.210771
15  0.211227
16  0.211983
17  0.212784
18  0.212714
19  0.212384
20  0.212873
21  0.21278
22  0.213055
23  0.213347
24  0.21365
25  0.213933
26  0.213729
27  0.213373
28  0.21325
29  0.213113
30  0.212952
31  0.212673
32  0.212703
33  0.21279
34  0.21299
35  0.21357
36  0.213626
37  0.21382
38  0.213909
39  0.213764
40  0.21405
41  0.214402
42  0.214485
43  0.214102
44  0.214079
45  0.214774
46  0.215469
47  0.216008
48  0.21548
49  0.214834
50  0.214192
51  0.214601
52  0.215033
53  0.215465
54  0.215489
55  0.215339
56  0.215101
57  0.21505
58  0.214999
59  0.214948
60  0.214786
61  0.214563
62  0.21434
63  0.213959
64  0.213862
65  0.21453
66  0.215496
67  0.216055
68  0.215669
69  0.215105
70  0.214629
71  0.214568
72  0.21433
73  0.213692
74  0.212817
75  0.211941
76  0.211179
77  0.210661
78  0.210143
79  0.209624
80  0.209827
81  0.20897
82  0.208133
83  0.206594
84  0.204618
85  0.204532
86  0.203564
87  0.202167
88  0.202196
89  0.2006
90  0.198361
91  0.196644
92  0.194968
93  0.191539
94  0.186229
95  0.180776
96  0.171706
97  0.155089
98  0.139083
99  0.122731


==> fig/koba4T10R.txt <==
10  0.0644701
11  0.0639542
12  0.0639374
13  0.0630877
14  0.0627245
15  0.0621492
16  0.061356
17  0.0610646
18  0.0604613
19  0.0596591
20  0.0590171
21  0.0584362
22  0.0580383
23  0.0577519
24  0.0576138
25  0.0573443
26  0.0569071
27  0.0566573
28  0.0563867
29  0.0560992
30  0.0558557
31  0.0555797
32  0.0554601
33  0.0553703
34  0.0553422
35  0.0554899
36  0.0554122
37  0.0553538
38  0.0552782
39  0.0551968
40  0.0551968
41  0.0552119
42  0.0552355
43  0.0551191
44  0.0550205
45  0.0551074
46  0.0551942
47  0.0552377
48  0.0549841
49  0.0546979
50  0.0543825
51  0.0543482
52  0.0542815
53  0.054212
54  0.0540236
55  0.0537843
56  0.0535123
57  0.0531815
58  0.0528329
59  0.0524844
60  0.0521021
61  0.0516996
62  0.051297
63  0.0508172
64  0.0503536
65  0.0500858
66  0.0498973
67  0.0495619
68  0.048884
69  0.0481506
70  0.0474434
71  0.0468608
72  0.0461617
73  0.0452935
74  0.0443394
75  0.0433853
76  0.0424446
77  0.0415339
78  0.0406231
79  0.0397123
80  0.038897
81  0.0377334
82  0.0366218
83  0.0354553
84  0.0341572
85  0.0330381
86  0.031803
87  0.0305146
88  0.0294898
89  0.0281493
90  0.0267483
91  0.0253899
92  0.0240521
93  0.0225277
94  0.0208484
95  0.0191655
96  0.0172879
97  0.0152168
98  0.0131629
99  0.0110872


==> fig/koba4T15R.txt <==
10  0.0498195
11  0.048529
12  0.0477332
13  0.0461916
14  0.045194
15  0.0440098
16  0.0426017
17  0.0416883
18  0.0405983
19  0.0393518
20  0.0381928
21  0.0372079
22  0.0363559
23  0.0356256
24  0.0350384
25  0.034387
26  0.033672
27  0.0331752
28  0.0326248
29  0.0320559
30  0.0315473
31  0.031063
32  0.0307186
33  0.0304003
34  0.0301289
35  0.0299924
36  0.0297471
37  0.0295103
38  0.0292799
39  0.0290886
40  0.0289359
41  0.0287926
42  0.028675
43  0.0284856
44  0.02831
45  0.0282385
46  0.0281669
47  0.0280753
48  0.027846
49  0.0276025
50  0.0273435
51  0.0272309
52  0.0271011
53  0.0269697
54  0.0267849
55  0.0265771
56  0.0263533
57  0.0261006
58  0.0258405
59  0.0255804
60  0.0253074
61  0.0250274
62  0.0247473
63  0.0244304
64  0.0241227
65  0.0239098
66  0.0237338
67  0.023487
68  0.0230799
69  0.022649
70  0.0222315
71  0.0218779
72  0.0214695
73  0.0209872
74  0.0204675
75  0.0199478
76  0.0194385
77  0.0189557
78  0.0184729
79  0.0179901
80  0.0175512
81  0.0169603
82  0.0164119
83  0.0158391
84  0.0152073
85  0.0146486
86  0.0140547
87  0.0134459
88  0.01295
89  0.0123216
90  0.011679
91  0.0110585
92  0.0104483
93  0.00976374
94  0.00902137
95  0.00827811
96  0.00745777
97  0.00656474
98  0.00567845
99  0.00478208


==> fig/koba4T20R.txt <==
10  0.0435338
11  0.0418899
12  0.0407336
13  0.0388655
14  0.0375657
15  0.0360821
16  0.0343728
17  0.0331502
18  0.0318076
19  0.0303271
20  0.0289049
21  0.0276998
22  0.0266024
23  0.0256282
24  0.0247937
25  0.0239277
26  0.0230458
27  0.022392
28  0.0216708
29  0.0209298
30  0.0202545
31  0.019633
32  0.0191452
33  0.0186823
34  0.0182583
35  0.0179495
36  0.0175953
37  0.0172439
38  0.0169087
39  0.0166368
40  0.0163874
41  0.0161452
42  0.0159396
43  0.0156955
44  0.0154701
45  0.0153117
46  0.0151533
47  0.0149872
48  0.0147686
49  0.0145443
50  0.0143118
51  0.0141693
52  0.0140173
53  0.0138644
54  0.0136953
55  0.0135194
56  0.0133353
57  0.0131438
58  0.012952
59  0.0127602
60  0.0125688
61  0.0123786
62  0.0121883
63  0.0119825
64  0.0117879
65  0.0116401
66  0.0115095
67  0.011349
68  0.0111145
69  0.0108691
70  0.0106312
71  0.0104287
72  0.0102023
73  0.00994432
74  0.00967012
75  0.00939592
76  0.00912895
77  0.0088809
78  0.00863285
79  0.0083848
80  0.00815885
81  0.00786585
82  0.00759758
83  0.00731764
84  0.00701127
85  0.00673808
86  0.00645302
87  0.00616346
88  0.00592409
89  0.00562662
90  0.00532606
91  0.00503691
92  0.00475256
93  0.0044357
94  0.00409504
95  0.00375404
96  0.00338029
97  0.0029759
98  0.00257456
99  0.00216831


==> fig/koba4T25R.txt <==
10  0.0407433
11  0.0389384
12  0.037617
13  0.0355979
14  0.0341579
15  0.0325336
16  0.0306829
17  0.0293141
18  0.0278499
19  0.0262563
20  0.0247085
21  0.0233953
22  0.0221779
23  0.0210835
24  0.020127
25  0.019154
26  0.0181869
27  0.0174515
28  0.0166424
29  0.015813
30  0.015051
31  0.014357
32  0.013794
33  0.0132552
34  0.0127515
35  0.0123536
36  0.0119417
37  0.0115297
38  0.0111379
39  0.0108215
40  0.010521
41  0.0102267
42  0.00997484
43  0.00970035
44  0.00944842
45  0.00924641
46  0.0090444
47  0.00884088
48  0.00862694
49  0.0084114
50  0.0081911
51  0.00803671
52  0.00787636
53  0.00771535
54  0.00755721
55  0.00740031
56  0.00723889
57  0.00708181
58  0.00692838
59  0.00677494
60  0.00662882
61  0.00648821
62  0.0063476
63  0.00620202
64  0.00606916
65  0.00596088
66  0.00586073
67  0.00575038
68  0.00560623
69  0.00545686
70  0.00531208
71  0.00518915
72  0.00505713
73  0.00491216
74  0.00476031
75  0.00460846
76  0.00446192
77  0.0043293
78  0.00419669
79  0.00406408
80  0.00394361
81  0.0037936
82  0.00365762
83  0.00351572
84  0.00336203
85  0.00322434
86  0.00308277
87  0.00294001
88  0.00282015
89  0.00267438
90  0.00252879
91  0.00238934
92  0.00225199
93  0.00209954
94  0.00193703
95  0.00177434
96  0.00159736
97  0.00140661
98  0.00121752
99  0.00102586


==> fig/koba4T5R.txt <==
10  0.101672
11  0.102776
12  0.104309
13  0.104769
14  0.105561
15  0.106
16  0.10627
17  0.10701
18  0.107101
19  0.106903
20  0.107067
21  0.106995
22  0.107182
23  0.107462
24  0.107884
25  0.108081
26  0.107893
27  0.10781
28  0.107791
29  0.107749
30  0.107709
31  0.107549
32  0.107624
33  0.107744
34  0.10795
35  0.108421
36  0.108496
37  0.108613
38  0.108657
39  0.108624
40  0.108793
41  0.108995
42  0.10919
43  0.109092
44  0.109076
45  0.109437
46  0.109799
47  0.110076
48  0.109772
49  0.10939
50  0.108961
51  0.109129
52  0.109242
53  0.109351
54  0.109248
55  0.109054
56  0.108784
57  0.108451
58  0.108092
59  0.107733
60  0.107322
61  0.106879
62  0.106436
63  0.105834
64  0.105335
65  0.105242
66  0.105323
67  0.105146
68  0.104273
69  0.103258
70  0.102302
71  0.101623
72  0.100715
73  0.0994589
74  0.0980213
75  0.0965838
76  0.0951618
77  0.0937524
78  0.0923429
79  0.0909335
80  0.0897893
81  0.0878656
82  0.085862
83  0.0836949
84  0.0812513
85  0.0793874
86  0.077081
87  0.0745569
88  0.0726899
89  0.0699846
90  0.0669666
91  0.0640343
92  0.0611381
93  0.0576589
94  0.0536249
95  0.0495682
96  0.0449049
97  0.0395328
98  0.0342057
99  0.0288298


==> fig/koba5N.txt <==
0  0.0133885
1  0.0153338
2  0.0172812
3  0.0192286
4  0.0206071
5  0.0216029
6  0.0225097
7  0.0234165
8  0.0234754
9  0.0229806
10  0.0221491
11  0.0211238
12  0.02056
13  0.0203194
14  0.0190123
15  0.01751
16  0.016674
17  0.0158448
18  0.0147687
19  0.013662
20  0.0129962
21  0.0123472
22  0.0112442
23  0.0103761
24  0.00962745
25  0.0089289
26  0.00836059
27  0.00782647
28  0.00725689
29  0.00667249
30  0.00604344
31  0.00552234
32  0.0051673
33  0.00481764
34  0.00446632
35  0.00413212
36  0.0037998
37  0.00346748
38  0.00319055
39  0.00294991
40  0.00273329
41  0.00251415
42  0.00228108
43  0.00208691
44  0.00193629
45  0.00178201
46  0.0016242
47  0.00146941
48  0.00134466
49  0.0012345
50  0.00112737
51  0.00102396
52  0.000932234
53  0.000841487
54  0.000751545
55  0.000667831
56  0.000590074
57  0.000517548
58  0.000445275
59  0.000372646


==> fig/koba5R.txt <==
0  0.0648798
3  0.0661582
6  0.0602149
9  0.0516899
12  0.042843
15  0.033358
18  0.0268107
21  0.0207693
24  0.0158606
27  0.0123343
30  0.00945259
33  0.0071957
36  0.0055882
39  0.0042548
42  0.00330563
45  0.00247281
48  0.00190712
51  0.00143842
54  0.00105278
57  0.00072313


==> fig/koba5Ra.txt <==
0  0.0901679
3  0.0919826
6  0.0869343
9  0.0791701
12  0.0707815
15  0.0610409
18  0.0534853
21  0.045939
24  0.0392601
27  0.0336152
30  0.0283539
33  0.0237316
36  0.0201217
39  0.0167795
42  0.014026
45  0.0113854
48  0.00932667
51  0.00744179
54  0.00570491
57  0.00411071


==> fig/koba5Rb.txt <==
0  0.0748832
1  0.0752012
2  0.0757744
3  0.0745259
4  0.0716362
5  0.0690827
6  0.0665292
7  0.063659
8  0.0597521
9  0.0566866
10  0.0537073
11  0.0504903
12  0.0466639
13  0.0428459
14  0.0390769
15  0.0360339
16  0.0336347
17  0.0312342
18  0.0288267
19  0.0264191
20  0.024129
21  0.0222368
22  0.0203445
23  0.0184522
24  0.0168927
25  0.0154365
26  0.0142359
27  0.013114
28  0.0119396
29  0.0109648
30  0.0100275
31  0.00909042
32  0.00817918
33  0.00761789
34  0.00704628
35  0.00647467
36  0.0058996
37  0.00532323
38  0.00487966
39  0.00447936
40  0.00407757
41  0.00376181
42  0.00347342
43  0.00318504
44  0.00288021
45  0.00259329
46  0.0023809
47  0.00219113
48  0.00199748
49  0.00180393
50  0.0016519
51  0.00150463
52  0.00135624
53  0.00121523
54  0.00110024
55  0.000986594
56  0.000869092
57  0.000755024
58  0.000648945
59  0.000542826


==> fig/koba5S.txt <==
0  0.0648857
3  0.0664296
6  0.060304
9  0.051654
12  0.042722
15  0.0332065
18  0.0266235
21  0.0206105
24  0.0157658
27  0.0122894
30  0.009437
33  0.00718023
36  0.00556498
39  0.00422603
42  0.00328153
45  0.00245596
48  0.0018902
51  0.00142199
54  0.00103963
57  0.000715221


==> fig/koba7R.txt <==
0  0.10453
3  0.103353
6  0.096774
9  0.0885701
12  0.0763162
15  0.0673798
18  0.0572773
21  0.0481075
24  0.0401765
27  0.0355263
30  0.0299997
33  0.0244568
36  0.0202434
39  0.016544
42  0.0138814
45  0.0113778
48  0.00904928
51  0.00713145
54  0.00549981
57  0.00395329


==> fig/kobayash3.txt <==
15	0.0913524		0.0913524		1
25	0.0267939		0.0913524		0.293302639
35	0.0113865		0.0913524		0.124643688
45	0.00642118		0.0913524		0.070290217
55	0.00344666		0.0913524		0.037729277
65	0.00281503		0.0913524		0.030815063
75	0.00198615		0.0913524		0.021741629
85	0.00124846		0.0913524		0.013666417
95	0.00115248		0.0913524		0.012615761

==> fig/kobayash4.txt <==
5  0.0255227
15  0.0838835	1
25  0.0216947	0.258692114659021
35  0.00923535	0.11
45  0.00443459	0.0525
55  0.00244315	0.0291
65  0.00159922	0.019
75  0.00103846	0.0124
85  0.000740987	0.0088
95  0.000541329	0.00645


==> fig/kobayashi2.txt <==
15	1.371850		0.151669		1.37185
25	0.500871		0.0653086		0.590717964185166
35	0.252429		0.0359634		0.325289876573327
45	0.150260		0.0226594		0.20495485491432
55	0.0595286		0.0142684		0.12905804442569
65	0.0153283		0.00896765		0.0811126245475344
75	0.00417689		0.0055622		0.0503102418424332
85	0.00118533		0.00360706		0.0326259503326322
95	0.000346846		0.00233087		0.0210827790088944

==> fig/light.txt <==
300 0.243889 0.988889 1 1 0 0
284.976 0.268979 0.988889 1 1 0 1
271.385 0.295162 0.988889 1 1 0 2
259.032 0.322419 0.988889 1 1 0 3
247.754 0.350733 0.988889 1 1 0 4
237.417 0.380086 0.988889 1 1 0 5
227.908 0.410459 0.988889 1 1 0 6
219.132 0.441836 0.988889 1 1 0 7
211.006 0.474198 0.988889 1 1 0 8
203.462 0.507529 0.988889 1 1 0 9
196.438 0.54181 0.988889 1 1 0 10
189.883 0.577025 0.988889 1 1 0 11
183.751 0.613157 0.988889 1 1 0 12
178.004 0.650188 0.988889 1 1 0 13
172.604 0.688103 0.988889 1 1 0 14
167.523 0.726884 0.988889 1 1 0 15
162.732 0.766515 0.988889 1 1 0 16
158.208 0.806979 0.988889 1 1 0 17
153.928 0.84826 0.988889 1 1 0 18
149.874 0.890343 0.988889 1 1 0 19
146.028 0.933211 0.988889 1 1 0 20
142.374 0.976848 0.988889 1 1 0 21
138.899 1.02124 0.988889 1 1 0 22
135.59 1.06637 0.988889 1 1 0 23
132.434 1.11222 0.988889 1 1 0 24
129.422 1.15877 0.988889 1 1 0 25
126.544 1.20602 0.988889 1 1 0 26
123.791 1.25395 0.988889 1 1 0 27
121.155 1.30254 0.988889 1 1 0 28
118.63 1.35177 0.988889 1 1 0 29
116.207 1.40164 0.988889 1 1 0 30
113.881 1.45212 0.988889 1 1 0 31
111.647 1.50321 0.988889 1 1 0 32
109.499 1.55489 0.988889 1 1 0 33
107.431 1.60714 0.988889 1 1 0 34
105.441 1.65995 0.988889 1 1 0 35
103.523 1.7133 0.988889 1 1 0 36
101.673 1.76719 0.988889 1 1 0 37
99.8881 1.8216 0.988889 1 1 0 38
98.165 1.87651 0.988889 1 1 0 39
96.5003 1.93192 0.988889 1 1 0 40
94.8911 1.9878 0.988889 1 1 0 41
93.3347 2.04415 0.988889 1 1 0 42
91.8285 2.10095 0.988889 1 1 0 43
90.3702 2.15819 0.988889 1 1 0 44
88.9574 2.21585 0.988889 1 1 0 45
87.5882 2.27393 0.988889 1 1 0 46
86.2604 2.33241 0.988889 1 1 0 47
84.9724 2.39128 0.988889 1 1 0 48
83.7222 2.45052 0.988889 1 1 0 49
82.5083 2.51012 0.988889 1 1 0 50
81.329 2.57008 0.988889 1 1 0 51
80.183 2.63038 0.988889 1 1 0 52
79.0689 2.691 0.988889 1 1 0 53
77.9853 2.75194 0.988889 1 1 0 54
76.931 2.81318 0.988889 1 1 0 55
75.9048 2.87471 0.988889 1 1 0 56
74.9056 2.93653 0.988889 1 1 0 57
73.9324 2.99861 0.988889 1 1 0 58
72.9842 3.06095 0.988889 1 1 0 59
72.06 3.12354 0.988889 1 1 0 60
71.1588 3.18637 0.988889 1 1 0 61
70.28 3.24942 0.988889 1 1 0 62
69.4226 3.31268 0.988889 1 1 0 63
68.5859 3.37615 0.988889 1 1 0 64
67.769 3.43981 0.988889 1 1 0 65
66.9715 3.50366 0.988889 1 1 0 66
66.1924 3.56767 0.988889 1 1 0 67
65.4313 3.63185 0.988889 1 1 0 68
64.6875 3.69618 0.988889 1 1 0 69
63.9604 3.76066 0.988889 1 1 0 70
63.2495 3.82526 0.988889 1 1 0 71
62.5542 3.88999 0.988889 1 1 0 72
61.874 3.95483 0.988889 1 1 0 73
61.2085 4.01977 0.988889 1 1 0 74
60.5571 4.08481 0.988889 1 1 0 75
59.9195 4.14993 0.988889 1 1 0 76
59.2951 4.21512 0.988889 1 1 0 77
58.6836 4.28039 0.988889 1 1 0 78
58.0846 4.34571 0.988889 1 1 0 79
57.4977 4.41107 0.988889 1 1 0 80
56.9225 4.47648 0.988889 1 1 0 81
56.3588 4.54192 0.988889 1 1 0 82
55.8061 4.60738 0.988889 1 1 0 83
55.2641 4.67285 0.988889 1 1 0 84
54.7325 4.73833 0.988889 1 1 0 85
54.2111 4.80381 0.988889 1 1 0 86
53.6995 4.86927 0.988889 1 1 0 87
53.1975 4.93471 0.988889 1 1 0 88
52.7048 5.00013 0.988889 1 1 0 89
52.2211 5.06551 0.988889 1 1 0 90
51.7463 5.13085 0.988889 1 1 0 91
51.2799 5.19614 0.988889 1 1 0 92
50.822 5.26137 0.988889 1 1 0 93
50.3721 5.32654 0.988889 1 1 0 94
49.9301 5.39163 0.988889 1 1 0 95
49.4958 5.45664 0.988889 1 1 0 96
49.069 5.52156 0.988889 1 1 0 97
48.6495 5.58639 0.988889 1 1 0 98
48.2371 5.65112 0.988889 1 1 0 99
47.8316 5.71574 0.988889 1 1 0 100
47.4329 5.78024 0.988889 1 1 0 101
47.0408 5.84462 0.988889 1 1 0 102
46.6551 5.90888 0.988889 1 1 0 103
46.2757 5.97299 0.988889 1 1 0 104
45.9024 6.03697 0.988889 1 1 0 105
45.5351 6.1008 0.988889 1 1 0 106
45.1736 6.16447 0.988889 1 1 0 107
44.8179 6.22798 0.988889 1 1 0 108
44.4676 6.29133 0.988889 1 1 0 109
44.1228 6.35451 0.988889 1 1 0 110
43.7833 6.4175 0.988889 1 1 0 111
43.449 6.48032 0.988889 1 1 0 112
43.1198 6.54294 0.988889 1 1 0 113
42.7955 6.60537 0.988889 1 1 0 114
42.4761 6.66759 0.988889 1 1 0 115
42.1614 6.72961 0.988889 1 1 0 116
41.8513 6.79142 0.988889 1 1 0 117
41.5457 6.85302 0.988889 1 1 0 118
41.2446 6.91439 0.988889 1 1 0 119
40.9478 6.97553 0.988889 1 1 0 120
40.6553 7.03644 0.988889 1 1 0 121
40.3669 7.09711 0.988889 1 1 0 122
40.0825 7.15755 0.988889 1 1 0 123
39.8022 7.21773 0.988889 1 1 0 124
39.5257 7.27766 0.988889 1 1 0 125
39.253 7.33734 0.988889 1 1 0 126
38.9841 7.39676 0.988889 1 1 0 127
38.7189 7.45591 0.988889 1 1 0 128
38.4572 7.51479 0.988889 1 1 0 129
38.199 7.5734 0.988889 1 1 0 130
37.9443 7.63173 0.988889 1 1 0 131
37.693 7.68978 0.988889 1 1 0 132
37.445 7.74755 0.988889 1 1 0 133
37.2002 7.80502 0.988889 1 1 0 134
36.9586 7.8622 0.988889 1 1 0 135
36.7201 7.91908 0.988889 1 1 0 136
36.4846 7.97567 0.988889 1 1 0 137
36.2522 8.03194 0.988889 1 1 0 138
36.0227 8.08791 0.988889 1 1 0 139
35.7961 8.14356 0.988889 1 1 0 140
35.5723 8.1989 0.988889 1 1 0 141
35.3513 8.25392 0.988889 1 1 0 142
35.1331 8.30862 0.988889 1 1 0 143
34.9175 8.36299 0.988889 1 1 0 144
34.7045 8.41704 0.988889 1 1 0 145
34.4942 8.47075 0.988889 1 1 0 146
34.2863 8.52413 0.988889 1 1 0 147
34.081 8.57717 0.988889 1 1 0 148
33.8781 8.62987 0.988889 1 1 0 149
33.6776 8.68222 0.988889 1 1 0 150
33.4795 8.73423 0.988889 1 1 0 151
33.2836 8.78589 0.988889 1 1 0 152
33.0901 8.8372 0.988889 1 1 0 153
32.8988 8.88815 0.988889 1 1 0 154
32.7097 8.93875 0.988889 1 1 0 155
32.5227 8.98899 0.988889 1 1 0 156
32.3379 9.03887 0.988889 1 1 0 157
32.1552 9.08838 0.988889 1 1 0 158
31.9745 9.13753 0.988889 1 1 0 159
31.7958 9.18631 0.988889 1 1 0 160
31.6192 9.23472 0.988889 1 1 0 161
31.4444 9.28276 0.988889 1 1 0 162
31.2716 9.33042 0.988889 1 1 0 163
31.1007 9.37771 0.988889 1 1 0 164
30.9317 9.42461 0.988889 1 1 0 165
30.7644 9.47114 0.988889 1 1 0 166
30.599 9.51729 0.988889 1 1 0 167
30.4353 9.56305 0.988889 1 1 0 168
30.2734 9.60843 0.988889 1 1 0 169
30.1132 9.65343 0.988889 1 1 0 170
29.9547 9.69803 0.988889 1 1 0 171
29.7979 9.74224 0.988889 1 1 0 172
29.6426 9.78607 0.988889 1 1 0 173
29.489 9.8295 0.988889 1 1 0 174
29.337 9.87254 0.988889 1 1 0 175
29.1865 9.91518 0.988889 1 1 0 176
29.0376 9.95743 0.988889 1 1 0 177
28.8902 9.99927 0.988889 1 1 0 178
28.7442 10.0407 0.988889 1 1 0 179
28.5998 10.0818 0.988889 1 1 0 180
28.4567 10.1224 0.988889 1 1 0 181
28.3151 10.1627 0.988889 1 1 0 182
28.1749 10.2025 0.988889 1 1 0 183
28.0361 10.242 0.988889 1 1 0 184
27.8987 10.281 0.988889 1 1 0 185
27.7626 10.3196 0.988889 1 1 0 186
27.6278 10.3579 0.988889 1 1 0 187
27.4943 10.3957 0.988889 1 1 0 188
27.3621 10.4331 0.988889 1 1 0 189
27.2311 10.4701 0.988889 1 1 0 190
27.1014 10.5067 0.988889 1 1 0 191
26.973 10.5429 0.988889 1 1 0 192
26.8457 10.5787 0.988889 1 1 0 193
26.7197 10.6141 0.988889 1 1 0 194
26.5948 10.649 0.988889 1 1 0 195
26.4711 10.6836 0.988889 1 1 0 196
26.3485 10.7178 0.988889 1 1 0 197
26.2271 10.7515 0.988889 1 1 0 198
26.1068 10.7848 0.988889 1 1 0 199
25.9875 10.8177 0.988889 1 1 0 200
25.9374 10.8315 0.988889 1 1 0 201
25.8873 10.0392 0.845289 0.8 0.888889 1 202
25.8371 7.15421 0.514457 0.5 0.555556 4 203
25.7872 6.00331 0.370803 0.4 0.444444 5 204
25.7369 4.72978 0.299332 0.3 0.333333 6 205
25.6869 4.7355 0.272213 0.3 0.333333 6 206
25.6369 4.74121 0.285167 0.3 0.333333 6 207
25.5868 4.74691 0.276428 0.3 0.333333 6 208
25.5367 4.7526 0.325459 0.3 0.333333 6 209
25.4866 6.04714 0.405064 0.4 0.444444 5 210
25.4364 8.28938 0.636665 0.6 0.666667 3 211
25.3863 10.9818 0.999726 1 1 0 212
25.3361 10.9954 0.991172 1 1 0 213
25.2862 11.0088 0.902927 0.9 1 0 214
25.236 11.0223 0.988889 1 1 0 215
25.186 11.0357 0.988889 1 1 0 216
25.1357 11.0491 0.988889 1 1 0 217
25.0857 11.0625 0.988889 1 1 0 218
25.0357 11.0758 0.997772 1 1 0 219
24.9854 11.0892 0.988889 1 1 0 220
24.9354 9.37404 0.749146 0.7 0.777778 2 221
24.8853 6.13304 0.409799 0.4 0.444444 5 222
24.8353 4.8309 0.289375 0.3 0.333333 6 223
24.7852 4.83637 0.229588 0.2 0.333333 6 224
24.7349 3.39367 0.197931 0.2 0.222222 7 225
24.6849 4.8473 0.226361 0.2 0.333333 6 226
24.6348 3.40123 0.199589 0.2 0.222222 7 227
24.5847 3.405 0.149105 0.1 0.222222 7 228
24.5347 3.40875 0.14753 0.1 0.222222 7 229
24.4846 3.41248 0.1356 0.1 0.222222 7 230
24.4343 3.41622 0.138852 0.1 0.222222 7 231
24.3843 3.41993 0.138778 0.1 0.222222 7 232
24.3343 3.42363 0.145173 0.1 0.222222 7 233
24.284 3.42732 0.157396 0.2 0.222222 7 234
24.234 3.43099 0.175955 0.2 0.222222 7 235
24.184 3.43464 0.208508 0.2 0.222222 7 236
24.1338 4.90598 0.271982 0.3 0.333333 6 237
24.0836 6.24294 0.402457 0.4 0.444444 5 238
24.0336 7.45911 0.49926 0.5 0.555556 4 239
23.9835 10.501 0.821682 0.8 0.888889 1 240
23.9334 11.3601 0.988889 1 1 0 241
23.8833 11.3725 0.988889 1 1 0 242
23.8332 11.3849 0.988889 1 1 0 243
23.7831 11.3972 0.998214 1 1 0 244
23.7331 9.6295 0.747995 0.7 0.777778 2 245
23.6828 8.62466 0.666065 0.7 0.666667 3 246
23.6328 11.4339 0.988889 1 1 0 247
23.5827 7.52974 0.454403 0.5 0.555556 4 248
23.5325 9.66986 0.71069 0.7 0.777778 2 249
23.4824 8.66027 0.599669 0.6 0.666667 3 250
23.4324 6.32722 0.404019 0.4 0.444444 5 251
23.3823 3.49101 0.182593 0.2 0.222222 7 252
23.3321 3.49439 0.184066 0.2 0.222222 7 253
23.2822 3.49773 0.181523 0.2 0.222222 7 254
23.232 6.35206 0.406058 0.4 0.444444 5 255
23.182 11.5409 0.988578 1 1 0 256
23.1317 5.00581 0.231187 0.2 0.333333 6 257
23.0817 3.51095 0.141239 0.1 0.222222 7 258
23.0316 3.51421 0.177346 0.2 0.222222 7 259
22.9815 6.38233 0.38238 0.4 0.444444 5 260
22.9314 8.75441 0.592303 0.6 0.666667 3 261
22.8814 5.02906 0.297228 0.3 0.333333 6 262
22.8312 3.527 0.173326 0.2 0.222222 7 263
22.7811 3.53014 0.144848 0.1 0.222222 7 264
22.7311 3.53326 0.204731 0.2 0.222222 7 265
22.6809 7.66137 0.483083 0.5 0.555556 4 266
22.6307 11.6648 0.988889 1 1 0 267
22.5807 9.85007 0.721364 0.7 0.777778 2 268
22.5306 11.6864 0.994407 1 1 0 269
22.4805 3.54851 0.218703 0.2 0.222222 7 270
22.4304 3.55149 0.213785 0.2 0.222222 7 271
22.3804 11.7182 0.986943 1 1 0 272
22.3302 3.55737 0.167309 0.2 0.222222 7 273
22.2802 3.56026 0.126969 0.1 0.222222 7 274
22.23 3.56314 0.158471 0.2 0.222222 7 275
22.1798 3.56599 0.139468 0.1 0.222222 7 276
22.1298 6.47757 0.415454 0.4 0.444444 5 277
22.0798 11.7797 0.988889 1 1 0 278
22.0297 6.48789 0.377142 0.4 0.444444 5 279
21.9795 8.90141 0.617195 0.6 0.666667 3 280
21.9293 7.75889 0.540954 0.5 0.555556 4 281
21.8793 11.8189 0.998101 1 1 0 282
21.8291 11.8285 0.988889 1 1 0 283
21.7791 8.92938 0.590886 0.6 0.666667 3 284
21.7291 5.12502 0.283855 0.3 0.333333 6 285
21.679 9.99928 0.723264 0.7 0.777778 2 286
21.6288 3.59543 0.152912 0.2 0.222222 7 287
21.5787 5.13598 0.222756 0.2 0.333333 6 288
21.4284 5.14653 0.291456 0.3 0.333333 6 291
21.3783 10.0433 0.776918 0.8 0.777778 2 292
21.3282 8.9879 0.657531 0.7 0.666667 3 293
21.2781 3.61221 0.203667 0.2 0.222222 7 294
21.228 6.56276 0.413776 0.4 0.444444 5 295
21.1779 11.944 0.988889 1 1 0 296
21.1278 11.9522 0.893696 0.9 1 0 297
21.0776 5.16948 0.275766 0.3 0.333333 6 298
21.0275 3.62318 0.146822 0.1 0.222222 7 299
20.9776 3.62526 0.192761 0.2 0.222222 7 300
20.7771 3.63322 0.164137 0.2 0.222222 7 304
20.727 3.63511 0.198665 0.2 0.222222 7 305
20.677 12.0201 0.960376 1 1 0 306
20.6268 7.89308 0.474938 0.5 0.555556 4 307
20.5767 7.89718 0.49226 0.5 0.555556 4 308
20.4264 9.0839 0.664646 0.7 0.666667 3 311
20.3763 3.64721 0.119825 0.1 0.222222 7 312
20.3262 12.0658 0.988889 1 1 0 313
20.2762 3.65029 0.134973 0.1 0.222222 7 314
19.9755 7.93914 0.523553 0.5 0.555556 4 320
19.9253 11.1973 0.843313 0.8 0.888889 1 321
19.8753 5.22735 0.329377 0.3 0.333333 6 322
19.8251 12.119 0.969132 1 1 0 323
19.7751 5.23051 0.227172 0.2 0.333333 6 324
19.725 12.1277 0.988889 1 1 0 325
19.6748 3.66485 0.19592 0.2 0.222222 7 326
19.5747 3.66659 0.196284 0.2 0.222222 7 328
19.5246 3.66738 0.114066 0.1 0.222222 7 329
19.4244 3.6688 0.156576 0.2 0.222222 7 331
19.3743 6.66768 0.388116 0.4 0.444444 5 332
19.3242 11.2388 0.802941 0.8 0.888889 1 333
19.2741 5.24188 0.321368 0.3 0.333333 6 334
19.224 7.9705 0.445333 0.4 0.555556 4 335
19.0737 3.67202 0.127558 0.1 0.222222 7 338
19.0236 12.17 0.931087 0.9 1 0 339
18.9735 5.2449 0.226914 0.2 0.333333 6 340
18.6729 3.67216 0.185933 0.2 0.222222 7 346
18.6228 5.2445 0.222924 0.2 0.333333 6 347
18.4725 5.24296 0.232516 0.2 0.333333 6 350
18.3723 3.66958 0.200847 0.2 0.222222 7 352
18.3222 6.66985 0.417053 0.4 0.444444 5 353
18.2721 3.66818 0.167565 0.2 0.222222 7 354
18.1719 5.23725 0.288377 0.3 0.333333 6 356
18.0216 6.6608 0.397219 0.4 0.444444 5 359
17.7711 3.65684 0.135236 0.1 0.222222 7 364
17.6208 9.1248 0.613028 0.6 0.666667 3 367
17.5707 12.1294 0.994248 1 1 0 368
17.5206 3.6483 0.118428 0.1 0.222222 7 369
17.3703 6.62416 0.370328 0.4 0.444444 5 372
17.2701 3.63772 0.115385 0.1 0.222222 7 374
17.22 12.0885 0.998808 1 1 0 375
17.1699 5.19022 0.299823 0.3 0.333333 6 376
17.1198 12.0742 0.952444 1 1 0 377
17.0697 5.18291 0.272866 0.3 0.333333 6 378
17.0196 3.62498 0.15046 0.2 0.222222 7 379
16.9695 10.1389 0.776123 0.8 0.777778 2 380
16.9194 7.87163 0.500788 0.5 0.555556 4 381
16.8693 5.16675 0.253753 0.3 0.333333 6 382
16.8192 5.16238 0.311638 0.3 0.333333 6 383
16.7691 9.02823 0.597759 0.6 0.666667 3 384
16.719 6.56154 0.414537 0.4 0.444444 5 385
16.6689 11.9954 0.913236 0.9 1 0 386
16.6188 10.0815 0.718123 0.7 0.777778 2 387
16.5687 6.54305 0.359361 0.4 0.444444 5 388
16.5186 5.1333 0.26726 0.3 0.333333 6 389
16.4685 8.97836 0.664463 0.7 0.666667 3 390
16.4184 7.80011 0.469021 0.5 0.555556 4 391
16.3683 11.9286 0.988889 1 1 0 392
16.3182 10.0217 0.694354 0.7 0.777778 2 393
16.2681 7.77445 0.464443 0.5 0.555556 4 394
16.218 11.8906 0.994682 1 1 0 395
16.1679 11.8773 0.922798 0.9 1 0 396
16.1178 8.90874 0.582094 0.6 0.666667 3 397
16.0677 11.8496 0.98889 1 1 0 398
16.0176 11.8352 0.98889 1 1 0 399
15.9676 9.93878 0.74304 0.7 0.777778 2 400
15.9175 11.8053 0.900513 0.9 1 0 401
15.8674 11.7898 0.93925 0.9 1 0 402
15.8173 11.7739 0.998917 1 1 0 403
15.7672 11.7577 0.978894 1 1 0 404
15.7171 11.7411 0.996638 1 1 0 405
15.667 11.7241 0.988889 1 1 0 406
15.6169 11.7067 0.999622 1 1 0 407
15.5668 11.689 0.988889 1 1 0 408
15.5167 11.6708 0.988889 1 1 0 409
15.4666 11.6523 0.988889 1 1 0 410
15.4165 11.6333 0.988889 1 1 0 411
15.3664 11.614 0.988889 1 1 0 412
15.3163 11.5942 0.988889 1 1 0 413
15.2662 11.574 0.988889 1 1 0 414
15.2161 11.5534 0.988889 1 1 0 415
15.166 11.5325 0.988889 1 1 0 416
15.1159 11.5111 0.988889 1 1 0 417
15.0658 11.4893 0.988889 1 1 0 418
15.0157 11.467 0.988889 1 1 0 419
14.9656 11.4443 0.988889 1 1 0 420
14.9155 11.4212 0.988889 1 1 0 421
14.8654 11.3977 0.988889 1 1 0 422
14.8153 11.3737 0.988889 1 1 0 423
14.7652 11.3493 0.988889 1 1 0 424
14.7151 11.3244 0.988889 1 1 0 425
14.665 11.2991 0.988889 1 1 0 426
14.6149 11.2734 0.988889 1 1 0 427
14.5648 11.2472 0.988889 1 1 0 428
14.5147 11.2205 0.988889 1 1 0 429
14.4646 11.1934 0.988889 1 1 0 430
14.4145 11.1658 0.988889 1 1 0 431
14.3644 11.1377 0.98889 1 1 0 432
14.3143 11.1092 0.988889 1 1 0 433
14.2642 11.0802 0.98889 1 1 0 434
14.2141 11.0507 0.988889 1 1 0 435
14.164 10.1726 0.880949 0.9 0.888889 1 436
14.1139 10.1443 0.793239 0.8 0.888889 1 437
14.0638 9.2019 0.676881 0.7 0.777778 2 438
14.0137 10.928 0.942491 0.9 1 0 439
13.9636 7.09243 0.447853 0.4 0.555556 4 440
13.9135 10.8637 0.945559 0.9 1 0 441
13.8634 10.8308 0.959853 1 1 0 442
13.8133 10.7975 0.98889 1 1 0 443
13.7632 5.8517 0.342875 0.3 0.444444 5 444
13.7131 9.00604 0.737479 0.7 0.777778 2 445
13.663 8.97639 0.676921 0.7 0.777778 2 446
13.6129 10.6589 0.968624 1 1 0 447
13.5628 5.77297 0.339436 0.3 0.444444 5 448
13.5127 4.51399 0.24947 0.2 0.333333 6 449
13.4626 4.49772 0.227021 0.2 0.333333 6 450
13.4125 5.711 0.356466 0.4 0.444444 5 451
13.3624 10.4741 0.999621 1 1 0 452
13.3123 4.44765 0.267713 0.3 0.333333 6 453
13.2622 3.10014 0.138559 0.1 0.222222 7 454
12.7612 2.97191 0.118044 0.1 0.222222 7 464
10.0558 3.65811 0.382791 0.4 0.444444 5 518
10.0057 2.84085 0.247095 0.2 0.333333 6 519
9.9055 4.88548 0.605938 0.6 0.666667 3 521
9.85539 1.92976 0.154938 0.2 0.222222 7 522
9.8053 2.71627 0.238735 0.2 0.333333 6 523
9.75521 5.29719 0.672474 0.7 0.777778 2 524
9.70509 1.86442 0.203383 0.2 0.222222 7 525
9.65499 3.99759 0.495107 0.5 0.555556 4 526
9.60489 4.55064 0.655764 0.7 0.666667 3 527
9.55481 2.55787 0.330502 0.3 0.333333 6 528
9.50471 3.8505 0.449125 0.4 0.555556 4 529
9.4546 5.87918 0.909266 0.9 1 0 530
9.35439 2.42942 0.275673 0.3 0.333333 6 532
8.80331 1.46275 0.122361 0.1 0.222222 7 543
8.05181 2.76595 0.574836 0.6 0.666667 3 558
8.00171 1.10918 0.205762 0.2 0.222222 7 559
7.90149 2.59773 0.652617 0.7 0.666667 3 561
7.85141 2.54224 0.606187 0.6 0.666667 3 562
7.80131 1.43406 0.224202 0.2 0.333333 6 563
7.7512 1.00361 0.198198 0.2 0.222222 7 564
7.70109 2.37762 0.560208 0.6 0.666667 3 565
7.65111 2.02133 0.514799 0.5 0.555556 4 566
7.601 0.942128 0.21178 0.2 0.222222 7 567
7.55089 0.921963 0.155017 0.2 0.222222 7 568
7.50081 0.901991 0.187377 0.2 0.222222 7 569
7.4507 1.54369 0.43355 0.4 0.444444 5 570
7.4007 1.19716 0.279538 0.3 0.333333 6 571
7.3506 2.00739 0.60497 0.6 0.666667 3 572
7.3005 1.70452 0.514356 0.5 0.555556 4 573
7.2504 1.39737 0.397102 0.4 0.444444 5 574
7.20031 1.85569 0.637948 0.6 0.666667 3 575
7.15019 2.40946 0.996151 1 1 0 576
7.1001 1.53303 0.46266 0.5 0.555556 4 577
7.0501 2.27733 0.976288 1 1 0 578
7.00001 2.21238 0.980441 1 1 0 579
5.57172 0.782605 0.987699 1 1 0 580
5.5217 0.749611 0.989054 1 1 0 581
5.47168 0.625839 0.738422 0.7 0.777778 2 582
5.42166 0.687331 0.988889 1 1 0 583
5.37164 0.532987 0.571043 0.6 0.666667 3 584
5.32162 0.314119 0.142013 0.1 0.222222 7 585
5.2716 0.308824 0.16049 0.2 0.222222 7 586
5.22158 0.303934 0.195469 0.2 0.222222 7 587
5.17156 0.385073 0.425034 0.4 0.444444 5 588
5.02152 0.413793 0.637277 0.6 0.666667 3 591
4.82144 0.27925 0.205244 0.2 0.222222 7 595
4.7214 0.359857 0.720569 0.7 0.777778 2 597
4.62136 0.276286 0.145144 0.1 0.222222 7 599
4.57134 0.323067 0.609852 0.6 0.666667 3 600
4.52132 0.308123 0.491625 0.5 0.555556 4 601
4.4713 0.318028 0.689759 0.7 0.777778 2 602
4.42128 0.321692 0.992061 1 1 0 603
4.37126 0.314406 0.988889 1 1 0 604
4.32124 0.308006 0.988889 1 1 0 605
4.27124 0.302468 0.988889 1 1 0 606
4.22122 0.29776 0.988889 1 1 0 607
4.1712 0.293842 0.855323 0.9 0.888889 1 608
4.12118 0.293936 0.463336 0.5 0.555556 4 609
4.07116 0.296627 0.269153 0.3 0.333333 6 610
4.02114 0.302384 0.176729 0.2 0.222222 7 611
3.97112 0.306806 0.113866 0.1 0.222222 7 612
3.77104 0.327822 0.171785 0.2 0.222222 7 616
3.3209 0.36397 0.455069 0.5 0.555556 4 625
3.27088 0.371999 0.475475 0.5 0.555556 4 626
3.22086 0.380435 0.535962 0.5 0.555556 4 627
3.0208 0.441978 0.267502 0.3 0.333333 6 631
2.97077 0.440984 0.414322 0.4 0.444444 5 632
2.87073 0.477125 0.247241 0.2 0.333333 6 634
2.82072 0.413062 0.989 1 1 0 635
2.7707 0.424041 0.989 1 1 0 636
2.72067 0.435488 0.989 1 1 0 637
2.67068 0.447406 0.989 1 1 0 638
2.62066 0.459826 0.989 1 1 0 639
2.57065 0.472756 0.966783 1 1 0 640
2.52063 0.595822 0.134189 0.1 0.222222 7 641
2.37059 0.594836 0.510027 0.5 0.555556 4 644
2.02046 0.714847 0.56177 0.6 0.666667 3 651
1.92042 0.717409 0.800632 0.8 0.888889 1 653
1.87041 0.762584 0.749395 0.7 0.777778 2 654
1.82038 0.743818 0.999883 1 1 0 655
1.57028 1.07127 0.117023 0.1 0.222222 7 660
1.3702 1.08178 0.630501 0.6 0.666667 3 664
0.869999 1.44108 0.31 0.3 0.333333 6 674
0.814129 1.39111 0.386695 0.4 0.444444 5 675
0.750662 1.28157 0.571784 0.6 0.666667 3 676
0.673092 1.20005 0.563867 0.6 0.666667 3 677
0.595523 1.06157 0.665329 0.7 0.666667 3 678
0.493663 0.758441 0.697828 0.7 0.777778 2 679
0.429804 0.542696 0.769315 0.8 0.777778 2 680


==> fig/noonScloudScattKKKlight.txt <==
300 0.57294 0.896507 0.9 1 0 0
284.976 0.632088 0.896507 0.9 1 0 1
271.385 0.693844 0.896507 0.9 1 0 2
259.032 0.758169 0.896507 0.9 1 0 3
247.754 0.825021 0.896507 0.9 1 0 4
237.417 0.894363 0.896507 0.9 1 0 5
227.908 0.966154 0.896507 0.9 1 0 6
219.132 1.04036 0.896507 0.9 1 0 7
211.006 1.11693 0.896507 0.9 1 0 8
203.462 1.19583 0.896507 0.9 1 0 9
196.438 1.27704 0.896507 0.9 1 0 10
189.883 1.36049 0.896507 0.9 1 0 11
183.751 1.44617 0.896507 0.9 1 0 12
178.004 1.53403 0.896507 0.9 1 0 13
172.604 1.62403 0.896507 0.9 1 0 14
167.523 1.71614 0.896507 0.9 1 0 15
162.732 1.81033 0.896507 0.9 1 0 16
158.208 1.90654 0.896507 0.9 1 0 17
153.928 2.00476 0.896507 0.9 1 0 18
149.874 2.10493 0.896507 0.9 1 0 19
146.028 2.20704 0.896507 0.9 1 0 20
142.374 2.31103 0.896507 0.9 1 0 21
138.899 2.41688 0.896507 0.9 1 0 22
135.59 2.52456 0.896507 0.9 1 0 23
132.434 2.63401 0.896507 0.9 1 0 24
129.422 2.74523 0.896507 0.9 1 0 25
126.544 2.85816 0.896507 0.9 1 0 26
123.791 2.97277 0.896507 0.9 1 0 27
121.155 3.08904 0.896507 0.9 1 0 28
118.63 3.20692 0.896507 0.9 1 0 29
116.207 3.32639 0.896507 0.9 1 0 30
113.881 3.44741 0.896507 0.9 1 0 31
111.647 3.56995 0.896507 0.9 1 0 32
109.499 3.69398 0.896507 0.9 1 0 33
107.431 3.81946 0.896507 0.9 1 0 34
105.441 3.94637 0.896507 0.9 1 0 35
103.523 4.07466 0.896507 0.9 1 0 36
101.673 4.20432 0.896507 0.9 1 0 37
99.8881 4.33531 0.896507 0.9 1 0 38
98.165 4.46759 0.896507 0.9 1 0 39
96.5003 4.60115 0.896507 0.9 1 0 40
94.8911 4.73594 0.896507 0.9 1 0 41
93.3347 4.87194 0.896507 0.9 1 0 42
91.8285 5.00912 0.896507 0.9 1 0 43
90.3702 5.14744 0.896507 0.9 1 0 44
88.9574 5.28689 0.896507 0.9 1 0 45
87.5882 5.42742 0.896507 0.9 1 0 46
86.2604 5.56902 0.896507 0.9 1 0 47
84.9724 5.71165 0.896507 0.9 1 0 48
83.7222 5.85529 0.896507 0.9 1 0 49
82.5083 5.9999 0.896507 0.9 1 0 50
81.329 6.14546 0.896507 0.9 1 0 51
80.183 6.29194 0.896507 0.9 1 0 52
79.0689 6.43932 0.896507 0.9 1 0 53
77.9853 6.58756 0.896507 0.9 1 0 54
76.931 6.73664 0.896507 0.9 1 0 55
75.9048 6.88654 0.896507 0.9 1 0 56
74.9056 7.03722 0.896507 0.9 1 0 57
73.9324 7.18867 0.896507 0.9 1 0 58
72.9842 7.34085 0.896507 0.9 1 0 59
72.06 7.49374 0.896507 0.9 1 0 60
71.1588 7.64731 0.896507 0.9 1 0 61
70.28 7.80155 0.896507 0.9 1 0 62
69.4226 7.95642 0.896507 0.9 1 0 63
68.5859 8.11189 0.896507 0.9 1 0 64
67.769 8.26795 0.896507 0.9 1 0 65
66.9715 8.42458 0.896507 0.9 1 0 66
66.1924 8.58174 0.896507 0.9 1 0 67
65.4313 8.73941 0.896507 0.9 1 0 68
64.6875 8.89757 0.896507 0.9 1 0 69
63.9604 9.0562 0.896507 0.9 1 0 70
63.2495 9.21527 0.896507 0.9 1 0 71
62.5542 9.37477 0.896507 0.9 1 0 72
61.874 9.53466 0.896507 0.9 1 0 73
61.2085 9.69492 0.896507 0.9 1 0 74
60.5571 9.85554 0.896507 0.9 1 0 75
59.9195 10.0165 0.896507 0.9 1 0 76
59.2951 10.1778 0.896507 0.9 1 0 77
58.6836 10.3393 0.896507 0.9 1 0 78
58.0846 10.5011 0.896507 0.9 1 0 79
57.4977 10.6632 0.896507 0.9 1 0 80
56.9225 10.8255 0.896507 0.9 1 0 81
56.3588 10.988 0.896507 0.9 1 0 82
55.8061 11.1506 0.896507 0.9 1 0 83
55.2641 11.3135 0.896507 0.9 1 0 84
54.7325 11.4764 0.896507 0.9 1 0 85
54.2111 11.6396 0.896507 0.9 1 0 86
53.6995 11.8028 0.896507 0.9 1 0 87
53.1975 11.9661 0.896507 0.9 1 0 88
52.7048 12.1294 0.896507 0.9 1 0 89
52.2211 12.2928 0.896507 0.9 1 0 90
51.7463 12.4563 0.896507 0.9 1 0 91
51.2799 12.6197 0.896507 0.9 1 0 92
50.822 12.7832 0.896507 0.9 1 0 93
50.3721 12.9466 0.896507 0.9 1 0 94
49.9301 13.11 0.896507 0.9 1 0 95
49.4958 13.2733 0.896507 0.9 1 0 96
49.069 13.4365 0.896507 0.9 1 0 97
48.6495 13.5997 0.896507 0.9 1 0 98
48.2371 13.7627 0.896507 0.9 1 0 99
47.8316 13.9256 0.896507 0.9 1 0 100
47.4329 14.0883 0.896507 0.9 1 0 101
47.0408 14.2509 0.896507 0.9 1 0 102
46.6551 14.4133 0.896507 0.9 1 0 103
46.2757 14.5755 0.896507 0.9 1 0 104
45.9024 14.7375 0.896507 0.9 1 0 105
45.5351 14.8993 0.896507 0.9 1 0 106
45.1736 15.0609 0.896507 0.9 1 0 107
44.8179 15.2221 0.896507 0.9 1 0 108
44.4676 15.3831 0.896507 0.9 1 0 109
44.1228 15.5439 0.896507 0.9 1 0 110
43.7833 15.7043 0.896507 0.9 1 0 111
43.449 15.8644 0.896507 0.9 1 0 112
43.1198 16.0242 0.896507 0.9 1 0 113
42.7955 16.1836 0.896507 0.9 1 0 114
42.4761 16.3427 0.896507 0.9 1 0 115
42.1614 16.5014 0.896507 0.9 1 0 116
41.8513 16.6597 0.896507 0.9 1 0 117
41.5457 16.8176 0.896507 0.9 1 0 118
41.2446 16.9751 0.896507 0.9 1 0 119
40.9478 17.1322 0.896507 0.9 1 0 120
40.6553 17.2889 0.896507 0.9 1 0 121
40.3669 17.4451 0.896507 0.9 1 0 122
40.0825 17.6008 0.896507 0.9 1 0 123
39.8022 17.7561 0.896507 0.9 1 0 124
39.5257 17.9109 0.896507 0.9 1 0 125
39.253 18.0651 0.896507 0.9 1 0 126
38.9841 18.2189 0.896507 0.9 1 0 127
38.7189 18.3722 0.896507 0.9 1 0 128
38.4572 18.5249 0.896507 0.9 1 0 129
38.199 18.6771 0.896507 0.9 1 0 130
37.9443 18.8287 0.896507 0.9 1 0 131
37.693 18.9798 0.896507 0.9 1 0 132
37.445 19.1302 0.896507 0.9 1 0 133
37.2002 19.2801 0.896507 0.9 1 0 134
36.9586 19.4294 0.896507 0.9 1 0 135
36.7201 19.5781 0.896507 0.9 1 0 136
36.4846 19.7262 0.896507 0.9 1 0 137
36.2522 19.8737 0.896507 0.9 1 0 138
36.0227 20.0205 0.896507 0.9 1 0 139
35.7961 20.1666 0.896507 0.9 1 0 140
35.5723 20.3122 0.896507 0.9 1 0 141
35.3513 20.457 0.896507 0.9 1 0 142
35.1331 20.6012 0.896507 0.9 1 0 143
34.9175 20.7447 0.896507 0.9 1 0 144
34.7045 20.8875 0.896507 0.9 1 0 145
34.4942 21.0296 0.896507 0.9 1 0 146
34.2863 21.171 0.896507 0.9 1 0 147
34.081 21.3117 0.896507 0.9 1 0 148
33.8781 21.4516 0.896507 0.9 1 0 149
33.6776 21.5909 0.896507 0.9 1 0 150
33.4795 21.7294 0.896507 0.9 1 0 151
33.2836 21.8671 0.896507 0.9 1 0 152
33.0901 22.0041 0.896507 0.9 1 0 153
32.8988 22.1403 0.896507 0.9 1 0 154
32.7097 22.2758 0.896507 0.9 1 0 155
32.5227 22.4105 0.896507 0.9 1 0 156
32.3379 22.5444 0.896507 0.9 1 0 157
32.1552 22.6775 0.896507 0.9 1 0 158
31.9745 22.8098 0.896507 0.9 1 0 159
31.7958 22.9413 0.896507 0.9 1 0 160
31.6192 23.072 0.896507 0.9 1 0 161
31.4444 23.2019 0.896507 0.9 1 0 162
31.2716 23.331 0.896507 0.9 1 0 163
31.1007 23.4592 0.896507 0.9 1 0 164
30.9317 23.5866 0.896507 0.9 1 0 165
30.7644 23.7132 0.896507 0.9 1 0 166
30.599 23.8389 0.896507 0.9 1 0 167
30.4353 23.9638 0.896507 0.9 1 0 168
30.2734 24.0878 0.896507 0.9 1 0 169
30.1132 24.211 0.896507 0.9 1 0 170
29.9547 24.3333 0.896507 0.9 1 0 171
29.7979 24.4548 0.896507 0.9 1 0 172
29.6426 24.5753 0.896507 0.9 1 0 173
29.489 24.695 0.896507 0.9 1 0 174
29.337 24.8138 0.896507 0.9 1 0 175
29.1865 24.9317 0.896507 0.9 1 0 176
29.0376 25.0487 0.896507 0.9 1 0 177
28.8902 25.1649 0.896507 0.9 1 0 178
28.7442 25.2801 0.896507 0.9 1 0 179
28.5998 25.3944 0.896507 0.9 1 0 180
28.4567 25.5078 0.896507 0.9 1 0 181
28.3151 25.6203 0.896507 0.9 1 0 182
28.1749 25.7319 0.896507 0.9 1 0 183
28.0361 25.8426 0.896507 0.9 1 0 184
27.8987 25.9523 0.896507 0.9 1 0 185
27.7626 26.0612 0.896507 0.9 1 0 186
27.6278 26.1691 0.896507 0.9 1 0 187
27.4943 26.276 0.896507 0.9 1 0 188
27.3621 26.3821 0.896507 0.9 1 0 189
27.2311 26.4872 0.896507 0.9 1 0 190
27.1014 26.5913 0.896507 0.9 1 0 191
26.973 26.6946 0.896507 0.9 1 0 192
26.8457 26.7968 0.896507 0.9 1 0 193
26.7197 26.8982 0.896507 0.9 1 0 194
26.5948 26.9986 0.896507 0.9 1 0 195
26.4711 27.098 0.896507 0.9 1 0 196
26.3485 27.1965 0.896507 0.9 1 0 197
26.2271 27.294 0.896507 0.9 1 0 198
26.1068 27.3906 0.896507 0.9 1 0 199
25.9875 27.4862 0.896507 0.9 1 0 200
25.9374 27.5264 0.896328 0.9 1 0 201
25.8873 27.5666 0.896148 0.9 1 0 202
25.8371 27.6067 0.895967 0.9 1 0 203
25.7872 27.6467 0.895787 0.9 1 0 204
25.7369 27.6869 0.895605 0.9 1 0 205
25.6869 27.7269 0.895423 0.9 1 0 206
25.6369 27.7669 0.89524 0.9 1 0 207
25.5868 27.8069 0.895056 0.9 1 0 208
25.5367 27.8469 0.894872 0.9 1 0 209
25.4866 27.8868 0.894687 0.9 1 0 210
25.4364 27.9268 0.894502 0.9 1 0 211
25.3863 27.9667 0.894315 0.9 1 0 212
25.3361 28.0067 0.894128 0.9 1 0 213
25.2862 28.0464 0.893941 0.9 1 0 214
25.236 28.0863 0.893752 0.9 1 0 215
25.186 28.1259 0.893564 0.9 1 0 216
25.1357 28.1658 0.893374 0.9 1 0 217
25.0857 28.2054 0.893184 0.9 1 0 218
25.0357 28.245 0.892993 0.9 1 0 219
24.9854 28.2847 0.892801 0.9 1 0 220
24.9354 28.3242 0.892609 0.9 1 0 221
24.8853 28.3637 0.892417 0.9 1 0 222
24.8353 28.4032 0.892223 0.9 1 0 223
24.7852 28.4426 0.892029 0.9 1 0 224
24.7349 28.4821 0.891833 0.9 1 0 225
24.6849 28.5214 0.891638 0.9 1 0 226
24.6348 28.5606 0.891441 0.9 1 0 227
24.5847 28.5998 0.891244 0.9 1 0 228
24.5347 28.6389 0.891046 0.9 1 0 229
24.4846 28.678 0.890848 0.9 1 0 230
24.4343 28.7172 0.890648 0.9 1 0 231
24.3843 28.7561 0.890448 0.9 1 0 232
24.3343 28.795 0.890248 0.9 1 0 233
24.284 28.8339 0.890046 0.9 1 0 234
24.234 28.8727 0.889844 0.9 1 0 235
24.184 28.9113 0.889641 0.9 1 0 236
24.1338 28.95 0.889437 0.9 1 0 237
24.0836 28.9887 0.889232 0.9 1 0 238
24.0336 29.0271 0.889027 0.9 1 0 239
23.9835 28.7814 0.888821 0.9 0.888889 1 240
23.9334 28.8195 0.888614 0.9 0.888889 1 241
23.8833 28.8575 0.888406 0.9 0.888889 1 242
23.8332 28.8955 0.888198 0.9 0.888889 1 243
23.7831 28.9333 0.887989 0.9 0.888889 1 244
23.7331 28.971 0.887779 0.9 0.888889 1 245
23.6828 29.0087 0.887568 0.9 0.888889 1 246
23.6328 29.0462 0.887357 0.9 0.888889 1 247
23.5827 29.0837 0.887145 0.9 0.888889 1 248
23.5325 29.1212 0.886931 0.9 0.888889 1 249
23.4824 29.1584 0.886717 0.9 0.888889 1 250
23.4324 29.1956 0.886503 0.9 0.888889 1 251
23.3823 29.2327 0.886288 0.9 0.888889 1 252
23.3321 29.2697 0.886071 0.9 0.888889 1 253
23.2822 29.3065 0.885854 0.9 0.888889 1 254
23.232 29.3433 0.885636 0.9 0.888889 1 255
23.182 29.38 0.885417 0.9 0.888889 1 256
23.1317 29.4167 0.885197 0.9 0.888889 1 257
23.0817 29.4531 0.884977 0.9 0.888889 1 258
23.0316 29.4894 0.884755 0.9 0.888889 1 259
22.9815 29.5257 0.884533 0.9 0.888889 1 260
22.9314 29.5617 0.88431 0.9 0.888889 1 261
22.8814 29.5976 0.884087 0.9 0.888889 1 262
22.8312 29.6335 0.883861 0.9 0.888889 1 263
22.7811 29.6693 0.883636 0.9 0.888889 1 264
22.7311 29.7048 0.883409 0.9 0.888889 1 265
22.6809 29.7403 0.883182 0.9 0.888889 1 266
22.6307 29.7757 0.882953 0.9 0.888889 1 267
22.5807 29.8108 0.882724 0.9 0.888889 1 268
22.5306 29.8458 0.882494 0.9 0.888889 1 269
22.4805 29.8808 0.882263 0.9 0.888889 1 270
22.4304 29.9155 0.882031 0.9 0.888889 1 271
22.3804 29.95 0.881798 0.9 0.888889 1 272
22.3302 29.9845 0.881564 0.9 0.888889 1 273
22.2802 30.0188 0.88133 0.9 0.888889 1 274
22.23 30.053 0.881094 0.9 0.888889 1 275
22.1798 30.087 0.880857 0.9 0.888889 1 276
22.1298 30.1208 0.88062 0.9 0.888889 1 277
22.0798 30.1543 0.880382 0.9 0.888889 1 278
22.0297 30.1878 0.880142 0.9 0.888889 1 279
21.9795 30.2212 0.879901 0.9 0.888889 1 280
21.9293 30.2543 0.87966 0.9 0.888889 1 281
21.8793 30.2872 0.879418 0.9 0.888889 1 282
21.8291 30.32 0.879174 0.9 0.888889 1 283
21.7791 30.3526 0.87893 0.9 0.888889 1 284
21.7291 30.3849 0.878685 0.9 0.888889 1 285
21.679 30.4171 0.878439 0.9 0.888889 1 286
21.6288 30.4491 0.878191 0.9 0.888889 1 287
21.5787 30.4809 0.877943 0.9 0.888889 1 288
21.5285 30.5126 0.877693 0.9 0.888889 1 289
21.4784 30.5439 0.877443 0.9 0.888889 1 290
21.4284 30.5751 0.877192 0.9 0.888889 1 291
21.3783 30.606 0.87694 0.9 0.888889 1 292
21.3282 30.6368 0.876686 0.9 0.888889 1 293
21.2781 30.6673 0.876432 0.9 0.888889 1 294
21.228 30.6977 0.876176 0.9 0.888889 1 295
21.1779 30.7277 0.87592 0.9 0.888889 1 296
21.1278 30.7576 0.875662 0.9 0.888889 1 297
21.0776 30.7872 0.875403 0.9 0.888889 1 298
21.0275 30.8166 0.875143 0.9 0.888889 1 299
20.9776 30.8456 0.874883 0.9 0.888889 1 300
20.9274 30.8746 0.874621 0.9 0.888889 1 301
20.8773 30.9032 0.874357 0.9 0.888889 1 302
20.8273 30.9315 0.874094 0.9 0.888889 1 303
20.7771 30.9597 0.873828 0.9 0.888889 1 304
20.727 30.9876 0.873562 0.9 0.888889 1 305
20.677 31.0151 0.873295 0.9 0.888889 1 306
20.6268 31.0425 0.873025 0.9 0.888889 1 307
20.5767 31.0695 0.872756 0.9 0.888889 1 308
20.5266 31.0963 0.872485 0.9 0.888889 1 309
20.4766 31.1227 0.872213 0.9 0.888889 1 310
20.4264 31.149 0.871939 0.9 0.888889 1 311
20.3763 31.1749 0.871665 0.9 0.888889 1 312
20.3262 31.2005 0.871389 0.9 0.888889 1 313
20.2762 31.2258 0.871113 0.9 0.888889 1 314
20.226 31.2508 0.870834 0.9 0.888889 1 315
20.1759 31.2755 0.870555 0.9 0.888889 1 316
20.1259 31.2998 0.870275 0.9 0.888889 1 317
20.0758 31.3239 0.869993 0.9 0.888889 1 318
20.0256 31.3476 0.86971 0.9 0.888889 1 319
19.9755 31.3711 0.869426 0.9 0.888889 1 320
19.9253 31.3942 0.86914 0.9 0.888889 1 321
19.8753 31.4169 0.868854 0.9 0.888889 1 322
19.8251 31.4393 0.868566 0.9 0.888889 1 323
19.7751 31.4613 0.868277 0.9 0.888889 1 324
19.725 31.483 0.867987 0.9 0.888889 1 325
19.6748 31.5043 0.867695 0.9 0.888889 1 326
19.6248 31.5253 0.867402 0.9 0.888889 1 327
19.5747 31.5459 0.867108 0.9 0.888889 1 328
19.5246 31.5661 0.866813 0.9 0.888889 1 329
19.4744 31.586 0.866515 0.9 0.888889 1 330
19.4244 31.6054 0.866217 0.9 0.888889 1 331
19.3743 31.6245 0.865918 0.9 0.888889 1 332
19.3242 31.6432 0.865617 0.9 0.888889 1 333
19.2741 31.6614 0.865315 0.9 0.888889 1 334
19.224 31.6793 0.865011 0.9 0.888889 1 335
19.1739 31.6968 0.864706 0.9 0.888889 1 336
19.1237 31.7138 0.864399 0.9 0.888889 1 337
19.0737 31.7304 0.864091 0.9 0.888889 1 338
19.0236 31.7466 0.863782 0.9 0.888889 1 339
18.9735 31.7623 0.863472 0.9 0.888889 1 340
18.9234 31.7777 0.86316 0.9 0.888889 1 341
18.8733 31.7925 0.862846 0.9 0.888889 1 342
18.8232 31.8069 0.862531 0.9 0.888889 1 343
18.7731 31.8209 0.862215 0.9 0.888889 1 344
18.723 31.8344 0.861897 0.9 0.888889 1 345
18.6729 31.8474 0.861578 0.9 0.888889 1 346
18.6228 31.8599 0.861257 0.9 0.888889 1 347
18.5727 31.8719 0.860936 0.9 0.888889 1 348
18.5226 31.8835 0.860612 0.9 0.888889 1 349
18.4725 31.8946 0.860286 0.9 0.888889 1 350
18.4224 31.9051 0.85996 0.9 0.888889 1 351
18.3723 31.9152 0.859632 0.9 0.888889 1 352
18.3222 31.9247 0.859301 0.9 0.888889 1 353
18.2721 31.9337 0.85897 0.9 0.888889 1 354
18.222 31.9422 0.858637 0.9 0.888889 1 355
18.1719 31.9502 0.858303 0.9 0.888889 1 356
18.1219 31.9576 0.857967 0.9 0.888889 1 357
18.0717 31.9644 0.857629 0.9 0.888889 1 358
18.0216 31.9707 0.85729 0.9 0.888889 1 359
17.9715 31.9764 0.856949 0.9 0.888889 1 360
17.9214 31.9816 0.856606 0.9 0.888889 1 361
17.8713 31.9862 0.856262 0.9 0.888889 1 362
17.8212 31.9902 0.855916 0.9 0.888889 1 363
17.7711 31.9936 0.855569 0.9 0.888889 1 364
17.721 31.9964 0.855219 0.9 0.888889 1 365
17.6709 31.9985 0.854868 0.9 0.888889 1 366
17.6208 32.0001 0.854516 0.9 0.888889 1 367
17.5707 32.0011 0.854161 0.9 0.888889 1 368
17.5206 32.0014 0.853805 0.9 0.888889 1 369
17.4705 32.0011 0.853448 0.9 0.888889 1 370
17.4204 32.0001 0.853088 0.9 0.888889 1 371
17.3703 31.9985 0.852726 0.9 0.888889 1 372
17.3202 31.9962 0.852364 0.9 0.888889 1 373
17.2701 31.9932 0.851998 0.9 0.888889 1 374
17.22 31.9896 0.851632 0.9 0.888889 1 375
17.1699 31.9853 0.851264 0.9 0.888889 1 376
17.1198 31.9803 0.850893 0.9 0.888889 1 377
17.0697 31.9746 0.850521 0.9 0.888889 1 378
17.0196 31.9681 0.850147 0.9 0.888889 1 379
16.9695 31.961 0.849771 0.8 0.888889 1 380
16.9194 31.9531 0.849393 0.8 0.888889 1 381
16.8693 31.9445 0.849013 0.8 0.888889 1 382
16.8192 31.9351 0.848631 0.8 0.888889 1 383
16.7691 31.925 0.848248 0.8 0.888889 1 384
16.719 31.9142 0.847862 0.8 0.888889 1 385
16.6689 31.9025 0.847475 0.8 0.888889 1 386
16.6188 31.8901 0.847086 0.8 0.888889 1 387
16.5687 31.8769 0.846694 0.8 0.888889 1 388
16.5186 31.8629 0.846301 0.8 0.888889 1 389
16.4685 31.8481 0.845905 0.8 0.888889 1 390
16.4184 31.8324 0.845507 0.8 0.888889 1 391
16.3683 31.816 0.845108 0.8 0.888889 1 392
16.3182 31.7987 0.844706 0.8 0.888889 1 393
16.2681 31.7806 0.844302 0.8 0.888889 1 394
16.218 31.7616 0.843896 0.8 0.888889 1 395
16.1679 31.7417 0.843488 0.8 0.888889 1 396
16.1178 31.721 0.843078 0.8 0.888889 1 397
16.0677 31.6994 0.842666 0.8 0.888889 1 398
16.0176 31.677 0.842251 0.8 0.888889 1 399
15.9676 31.6536 0.841836 0.8 0.888889 1 400
15.9175 31.6293 0.841417 0.8 0.888889 1 401
15.8674 31.6041 0.840996 0.8 0.888889 1 402
15.8173 31.578 0.840572 0.8 0.888889 1 403
15.7672 31.5509 0.840147 0.8 0.888889 1 404
15.7171 31.5229 0.839719 0.8 0.888889 1 405
15.667 31.4939 0.839289 0.8 0.888889 1 406
15.6169 31.4639 0.838856 0.8 0.888889 1 407
15.5668 31.433 0.838421 0.8 0.888889 1 408
15.5167 31.4011 0.837984 0.8 0.888889 1 409
15.4666 31.3682 0.837545 0.8 0.888889 1 410
15.4165 31.3342 0.837102 0.8 0.888889 1 411
15.3664 31.2993 0.836658 0.8 0.888889 1 412
15.3163 31.2633 0.836211 0.8 0.888889 1 413
15.2662 31.2262 0.835762 0.8 0.888889 1 414
15.2161 31.1882 0.83531 0.8 0.888889 1 415
15.166 31.1491 0.834856 0.8 0.888889 1 416
15.1159 31.1088 0.834399 0.8 0.888889 1 417
15.0658 31.0676 0.833941 0.8 0.888889 1 418
15.0157 31.0252 0.833478 0.8 0.888889 1 419
14.9656 30.9817 0.833014 0.8 0.888889 1 420
14.9155 30.9372 0.832547 0.8 0.888889 1 421
14.8654 30.8915 0.832078 0.8 0.888889 1 422
14.8153 30.8447 0.831606 0.8 0.888889 1 423
14.7652 30.7967 0.831131 0.8 0.888889 1 424
14.7151 30.7475 0.830653 0.8 0.888889 1 425
14.665 30.6972 0.830172 0.8 0.888889 1 426
14.6149 30.6457 0.82969 0.8 0.888889 1 427
14.5648 30.5931 0.829204 0.8 0.888889 1 428
14.5147 30.5392 0.828715 0.8 0.888889 1 429
14.4646 30.4841 0.828224 0.8 0.888889 1 430
14.4145 30.4278 0.82773 0.8 0.888889 1 431
14.3644 30.3703 0.827232 0.8 0.888889 1 432
14.3143 30.3115 0.826733 0.8 0.888889 1 433
14.2642 30.2515 0.82623 0.8 0.888889 1 434
14.2141 30.1903 0.825724 0.8 0.888889 1 435
14.164 30.1277 0.825215 0.8 0.888889 1 436
14.1139 30.0639 0.824704 0.8 0.888889 1 437
14.0638 29.9988 0.824189 0.8 0.888889 1 438
14.0137 29.9324 0.823672 0.8 0.888889 1 439
13.9636 29.8647 0.823151 0.8 0.888889 1 440
13.9135 29.7956 0.822627 0.8 0.888889 1 441
13.8634 29.7252 0.8221 0.8 0.888889 1 442
13.8133 29.6534 0.82157 0.8 0.888889 1 443
13.7632 29.5803 0.821036 0.8 0.888889 1 444
13.7131 29.5059 0.8205 0.8 0.888889 1 445
13.663 29.43 0.81996 0.8 0.888889 1 446
13.6129 29.3528 0.819418 0.8 0.888889 1 447
13.5628 29.2742 0.818871 0.8 0.888889 1 448
13.5127 29.1942 0.818322 0.8 0.888889 1 449
13.4626 29.1126 0.817768 0.8 0.888889 1 450
13.4125 29.0298 0.817212 0.8 0.888889 1 451
13.3624 28.9454 0.816653 0.8 0.888889 1 452
13.3123 28.8598 0.81609 0.8 0.888889 1 453
13.2622 28.7725 0.815523 0.8 0.888889 1 454
13.2121 28.6838 0.814953 0.8 0.888889 1 455
13.162 28.5936 0.814379 0.8 0.888889 1 456
13.1119 28.502 0.813802 0.8 0.888889 1 457
13.0618 28.4089 0.813222 0.8 0.888889 1 458
13.0117 28.3142 0.812637 0.8 0.888889 1 459
12.9616 28.218 0.812049 0.8 0.888889 1 460
12.9115 28.1204 0.811457 0.8 0.888889 1 461
12.8614 28.0212 0.810862 0.8 0.888889 1 462
12.8113 27.9204 0.810262 0.8 0.888889 1 463
12.7612 27.8181 0.809659 0.8 0.888889 1 464
12.7111 27.7143 0.809052 0.8 0.888889 1 465
12.661 27.6089 0.808441 0.8 0.888889 1 466
12.6109 27.5019 0.807827 0.8 0.888889 1 467
12.5608 27.3933 0.807208 0.8 0.888889 1 468
12.5107 27.2831 0.806585 0.8 0.888889 1 469
12.4606 27.1714 0.805958 0.8 0.888889 1 470
12.4105 27.058 0.805327 0.8 0.888889 1 471
12.3604 26.9431 0.804692 0.8 0.888889 1 472
12.3103 26.8266 0.804054 0.8 0.888889 1 473
12.2602 26.7084 0.80341 0.8 0.888889 1 474
12.2101 26.5886 0.802763 0.8 0.888889 1 475
12.16 26.467 0.802111 0.8 0.888889 1 476
12.1099 26.344 0.801455 0.8 0.888889 1 477
12.0598 26.2193 0.800794 0.8 0.888889 1 478
12.0097 26.0929 0.800129 0.8 0.888889 1 479
11.9596 25.9649 0.79946 0.8 0.888889 1 480
11.9095 25.8352 0.798786 0.8 0.888889 1 481
11.8594 25.7039 0.798108 0.8 0.888889 1 482
11.8093 25.5709 0.797425 0.8 0.888889 1 483
11.7592 25.4363 0.796737 0.8 0.888889 1 484
11.7091 25.2999 0.796045 0.8 0.888889 1 485
11.659 25.1619 0.795348 0.8 0.888889 1 486
11.6089 25.0223 0.794646 0.8 0.888889 1 487
11.5588 24.8808 0.793939 0.8 0.888889 1 488
11.5087 24.7379 0.793228 0.8 0.888889 1 489
11.4586 24.5931 0.792511 0.8 0.888889 1 490
11.4085 24.4467 0.791789 0.8 0.888889 1 491
11.3584 24.2986 0.791063 0.8 0.888889 1 492
11.3083 24.1489 0.790331 0.8 0.888889 1 493
11.2582 23.9976 0.789595 0.8 0.888889 1 494
11.2081 23.8444 0.788853 0.8 0.888889 1 495
11.158 23.6897 0.788106 0.8 0.888889 1 496
11.1079 23.5333 0.787353 0.8 0.888889 1 497
11.0578 23.3751 0.786595 0.8 0.888889 1 498
11.0077 23.2155 0.785832 0.8 0.888889 1 499
10.9576 23.054 0.785063 0.8 0.888889 1 500
10.9075 22.891 0.784289 0.8 0.888889 1 501
10.8574 22.7263 0.783509 0.8 0.888889 1 502
10.8073 22.56 0.782724 0.8 0.888889 1 503
10.7572 22.392 0.781932 0.8 0.888889 1 504
10.7071 22.2224 0.781135 0.8 0.888889 1 505
10.657 22.0512 0.780332 0.8 0.888889 1 506
10.6069 21.8784 0.779523 0.8 0.888889 1 507
10.5568 21.704 0.778709 0.8 0.888889 1 508
10.5067 21.528 0.777888 0.8 0.888889 1 509
10.4566 21.1679 0.777061 0.8 0.777778 2 510
10.4065 20.9909 0.776228 0.8 0.777778 2 511
10.3564 20.8123 0.775389 0.8 0.777778 2 512
10.3063 20.6322 0.774543 0.8 0.777778 2 513
10.2562 20.4506 0.773691 0.8 0.777778 2 514
10.2061 20.2675 0.772832 0.8 0.777778 2 515
10.156 20.0829 0.771967 0.8 0.777778 2 516
10.1059 19.8969 0.771096 0.8 0.777778 2 517
10.0558 19.7094 0.770217 0.8 0.777778 2 518
10.0057 19.5205 0.769332 0.8 0.777778 2 519
9.9556 19.3302 0.76844 0.8 0.777778 2 520
9.9055 19.1385 0.767541 0.8 0.777778 2 521
9.85539 18.9453 0.766635 0.8 0.777778 2 522
9.8053 18.751 0.765722 0.8 0.777778 2 523
9.75521 18.5553 0.764802 0.8 0.777778 2 524
9.70509 18.3582 0.763874 0.8 0.777778 2 525
9.65499 18.1599 0.762939 0.8 0.777778 2 526
9.60489 17.9603 0.761997 0.8 0.777778 2 527
9.55481 17.7596 0.761048 0.8 0.777778 2 528
9.50471 17.5577 0.76009 0.8 0.777778 2 529
9.4546 17.3545 0.759125 0.8 0.777778 2 530
9.40451 17.1504 0.758152 0.8 0.777778 2 531
9.35439 16.945 0.757171 0.8 0.777778 2 532
9.30429 16.7386 0.756183 0.8 0.777778 2 533
9.2542 16.5313 0.755186 0.8 0.777778 2 534
9.20409 16.3228 0.754181 0.8 0.777778 2 535
9.15399 16.1135 0.753167 0.8 0.777778 2 536
9.1039 15.9033 0.752146 0.8 0.777778 2 537
9.05379 15.6921 0.751116 0.8 0.777778 2 538
9.00371 15.4802 0.750077 0.8 0.777778 2 539
8.95359 15.2674 0.749029 0.7 0.777778 2 540
8.9035 15.0539 0.747973 0.7 0.777778 2 541
8.8534 14.8396 0.746908 0.7 0.777778 2 542
8.80331 14.6248 0.745834 0.7 0.777778 2 543
8.75319 14.4092 0.74475 0.7 0.777778 2 544
8.70309 14.1932 0.743658 0.7 0.777778 2 545
8.65299 13.9766 0.742555 0.7 0.777778 2 546
8.60289 13.7595 0.741444 0.7 0.777778 2 547
8.55281 13.5422 0.740323 0.7 0.777778 2 548
8.5027 13.3243 0.739192 0.7 0.777778 2 549
8.45261 13.1062 0.738051 0.7 0.777778 2 550
8.40249 12.8877 0.7369 0.7 0.777778 2 551
8.3524 12.6692 0.735739 0.7 0.777778 2 552
8.30229 12.4504 0.734567 0.7 0.777778 2 553
8.25221 12.2317 0.733386 0.7 0.777778 2 554
8.2021 12.0129 0.732193 0.7 0.777778 2 555
8.152 11.7941 0.73099 0.7 0.777778 2 556
8.10189 11.5754 0.729776 0.7 0.777778 2 557
8.05181 11.357 0.728551 0.7 0.777778 2 558
8.00171 11.1387 0.727315 0.7 0.777778 2 559
7.95159 10.9206 0.726067 0.7 0.777778 2 560
7.90149 10.7031 0.724808 0.7 0.777778 2 561
7.85141 10.4859 0.723538 0.7 0.777778 2 562
7.80131 10.2693 0.722256 0.7 0.777778 2 563
7.7512 10.0531 0.720961 0.7 0.777778 2 564
7.70109 9.8377 0.719655 0.7 0.777778 2 565
7.65111 9.62346 0.718339 0.7 0.777778 2 566
7.601 9.40948 0.717008 0.7 0.777778 2 567
7.55089 9.19639 0.715664 0.7 0.777778 2 568
7.50081 8.98432 0.714308 0.7 0.777778 2 569
7.4507 8.77315 0.712938 0.7 0.777778 2 570
7.4007 8.56357 0.711558 0.7 0.777778 2 571
7.3506 8.35469 0.710162 0.7 0.777778 2 572
7.3005 8.14706 0.708752 0.7 0.777778 2 573
7.2504 7.94079 0.707329 0.7 0.777778 2 574
7.20031 7.73589 0.705891 0.7 0.777778 2 575
7.15019 7.53242 0.704439 0.7 0.777778 2 576
7.1001 7.33058 0.702973 0.7 0.777778 2 577
7.0501 7.13071 0.701495 0.7 0.777778 2 578
7.00001 6.93221 0.7 0.7 0.777778 2 579
5.57172 2.29124 0.650012 0.7 0.666667 3 580
5.5217 2.17503 0.647958 0.6 0.666667 3 581
5.47168 2.06227 0.645879 0.6 0.666667 3 582
5.42166 1.95297 0.643776 0.6 0.666667 3 583
5.37164 1.84712 0.641647 0.6 0.666667 3 584
5.32162 1.74475 0.639493 0.6 0.666667 3 585
5.2716 1.64583 0.637313 0.6 0.666667 3 586
5.22158 1.55038 0.635107 0.6 0.666667 3 587
5.17156 1.45839 0.632873 0.6 0.666667 3 588
5.12154 1.36986 0.630612 0.6 0.666667 3 589
5.07154 1.28478 0.628324 0.6 0.666667 3 590
5.02152 1.20306 0.626006 0.6 0.666667 3 591
4.9715 1.12474 0.623659 0.6 0.666667 3 592
4.92148 1.04976 0.621283 0.6 0.666667 3 593
4.87146 0.978108 0.618876 0.6 0.666667 3 594
4.82144 0.909726 0.616439 0.6 0.666667 3 595
4.77142 0.844574 0.61397 0.6 0.666667 3 596
4.7214 0.782605 0.611469 0.6 0.666667 3 597
4.67138 0.723761 0.608936 0.6 0.666667 3 598
4.62136 0.667988 0.606369 0.6 0.666667 3 599
4.57134 0.615223 0.603769 0.6 0.666667 3 600
4.52132 0.565398 0.601134 0.6 0.666667 3 601
4.4713 0.51844 0.598463 0.6 0.666667 3 602
4.42128 0.474276 0.595757 0.6 0.666667 3 603
4.37126 0.432833 0.593014 0.6 0.666667 3 604
4.32124 0.394025 0.590233 0.6 0.666667 3 605
4.27124 0.357781 0.587416 0.6 0.666667 3 606
4.22122 0.323986 0.584558 0.6 0.666667 3 607
4.1712 0.292568 0.58166 0.6 0.666667 3 608
4.12118 0.26343 0.578721 0.6 0.666667 3 609
4.07116 0.236482 0.575741 0.6 0.666667 3 610
4.02114 0.21163 0.572719 0.6 0.666667 3 611
3.97112 0.189065 1 1 1 0 612
3.9211 0.168005 1 1 1 0 613
3.87108 0.148764 1 1 1 0 614
3.82106 0.131247 1 1 1 0 615
3.77104 0.115349 1 1 1 0 616
3.72102 0.100975 1 1 1 0 617
3.67102 0.0880311 1 1 1 0 618
3.621 0.0764115 1 1 1 0 619
3.57098 0.0660252 1 1 1 0 620
3.52096 0.0567833 1 1 1 0 621
3.47094 0.0485943 1 1 1 0 622
3.42092 0.0413724 1 1 1 0 623
3.37092 0.0350367 1 1 1 0 624
3.3209 0.0295022 1 1 1 0 625
3.27088 0.0246958 1 1 1 0 626
3.22086 0.0205445 1 1 1 0 627
3.17084 0.01698 1 1 1 0 628
3.12082 0.0139387 1 1 1 0 629
3.0708 0.0113603 1 1 1 0 630
3.0208 0.00919012 1 1 1 0 631
2.97077 0.00746104 0.497552 0.5 0.555556 4 632
2.92076 0.00594342 0.493308 0.5 0.555556 4 633
2.87073 0.00469262 0.48899 0.5 0.555556 4 634
2.82072 0.00367111 0.484599 0.5 0.555556 4 635
2.7707 0.00284396 0.480132 0.5 0.555556 4 636
2.72067 0.00218039 0.475586 0.5 0.555556 4 637
2.67068 0.00165381 0.470963 0.5 0.555556 4 638
2.62066 0.00123976 0.466255 0.5 0.555556 4 639
2.57065 0.000918076 0.461463 0.5 0.555556 4 640
2.52063 0.000671004 0.456583 0.5 0.555556 4 641
2.4706 0.000483664 0.451614 0.5 0.555556 4 642
2.42058 0.000343557 0.446554 0.4 0.555556 4 643
2.37059 0.000241784 0.441402 0.4 0.444444 5 644
2.32056 0.000166316 0.43615 0.4 0.444444 5 645
2.27054 0.000112382 0.430799 0.4 0.444444 5 646
2.22053 7.45054e-05 0.425345 0.4 0.444444 5 647
2.1705 4.83891e-05 0.419785 0.4 0.444444 5 648
2.12049 3.07495e-05 0.414118 0.4 0.444444 5 649
2.07046 1.90839e-05 0.408338 0.4 0.444444 5 650
2.02046 1.15496e-05 0.402445 0.4 0.444444 5 651
1.97044 6.80055e-06 0.396432 0.4 0.444444 5 652
1.92042 3.88749e-06 0.390296 0.4 0.444444 5 653
1.87041 2.15278e-06 0.384035 0.4 0.444444 5 654
1.82038 1.15136e-06 0.377642 0.4 0.444444 5 655
1.77036 5.93142e-07 0.371117 0.4 0.444444 5 656
1.72034 2.93298e-07 0.364453 0.4 0.444444 5 657
1.67032 1.38692e-07 0.357646 0.4 0.444444 5 658
1.6203 6.24479e-08 0.350691 0.4 0.444444 5 659
1.57028 2.66494e-08 0.343585 0.3 0.444444 5 660
1.52026 1.07204e-08 0.336321 0.3 0.444444 5 661
1.47024 4.10065e-09 0.328895 0.3 0.333333 6 662
1.42022 1.43854e-09 0.321301 0.3 0.333333 6 663
1.3702 4.65795e-10 0.313533 0.3 0.333333 6 664
1.32018 1.37899e-10 0.305584 0.3 0.333333 6 665
1.27016 3.69343e-11 0.29745 0.3 0.333333 6 666
1.22014 8.83873e-12 0.289123 0.3 0.333333 6 667
1.17012 1.86189e-12 0.280596 0.3 0.333333 6 668
1.1201 3.39416e-13 0.271863 0.3 0.333333 6 669
1.07008 5.2446e-14 0.262914 0.3 0.333333 6 670
1.02006 6.7035e-15 0.253743 0.3 0.333333 6 671
0.970039 6.87798e-16 0.24434 0.2 0.333333 6 672
0.92002 5.46521e-17 0.234698 0.2 0.333333 6 673
0.869999 3.21567e-18 0.224806 0.2 0.333333 6 674
0.814129 9.11141e-20 0.213451 0.2 0.222222 7 675
0.750662 7.95272e-22 0.200141 0.2 0.222222 7 676
0.673092 6.95914e-25 0.18325 0.2 0.222222 7 677
0.595523 9.30384e-29 0.165629 0.2 0.222222 7 678
0.493663 9.81865e-36 0.141302 0.1 0.222222 7 679
0.429804 7.94972e-42 0.125315 0.1 0.222222 7 680


==> fig/noonScloudScattKKKtempe.txt <==
0.0807422  10.4702
0.0907422  10.3079
0.100742  10.1455
0.110742  9.98322
0.120742  11.3659
0.130742  13.952
0.140742  16.8326
0.150742  19.7132
0.160742  22.5939
0.170742  22.9005
0.180742  22.8685
0.190742  22.8086
0.200742  22.7487
0.210742  22.623
0.220742  22.3663
0.230742  22.0211
0.240742  21.637
0.250742  21.2528
0.260742  20.7869
0.270742  20.279
0.280742  19.7277
0.290742  19.1763
0.300742  18.6249
0.310742  17.9636
0.320742  17.2911
0.330742  16.5942
0.340742  15.8973
0.350742  15.1798
0.360742  14.458
0.370742  13.6931
0.380742  12.9121
0.390742  12.131
0.400742  11.3598
0.410742  10.5962
0.420742  9.77694
0.430742  8.95763
0.440742  8.13833
0.450742  7.35231
0.460742  6.58261
0.470742  5.82723
0.480742  5.07186
0.490742  4.29097
0.500742  3.52738
0.510742  2.71424
0.520742  1.88581
0.530742  1.05738
0.540742  0.258993
0.550742  -0.545237
0.560742  -1.33921
0.570742  -2.13319
0.580742  -2.92716
0.590742  -3.71742
0.600742  -4.51327
0.610742  -5.32136
0.620742  -6.12944
0.630742  -6.93563
0.640742  -7.7347
0.650742  -8.55455
0.660742  -9.37954
0.670742  -10.2045
0.680742  -10.986
0.690742  -11.7358
0.700742  -12.5429
0.710742  -13.3501
0.720742  -14.156
0.730742  -14.8602
0.740742  -15.6053
0.750742  -16.4019
0.760742  -17.1985
0.770742  -17.984
0.780742  -18.7293
0.790742  -19.4094
0.800742  -20.0764
0.810742  -20.7433
0.820742  -21.4846
0.830742  -22.2563
0.840742  -23.0342
0.850742  -23.812
0.860742  -24.591
0.870742  -25.384
0.880742  -26.1784
0.890742  -26.9787
0.900742  -27.7791
0.910742  -28.6013
0.920742  -29.4496
0.930742  -30.3136
0.940742  -31.1802
0.950742  -32.0468
0.960742  -32.9964
0.970742  -33.9822
0.980742  -34.9832
0.990742  -35.9843


==> fig/noonScloudScattKKlight.txt <==
300 0.572855 0.896507 0.9 1 0 0
284.976 0.631994 0.896507 0.9 1 0 1
271.385 0.693741 0.896507 0.9 1 0 2
259.032 0.758057 0.896507 0.9 1 0 3
247.754 0.8249 0.896507 0.9 1 0 4
237.417 0.894232 0.896507 0.9 1 0 5
227.908 0.966014 0.896507 0.9 1 0 6
219.132 1.04021 0.896507 0.9 1 0 7
211.006 1.11677 0.896507 0.9 1 0 8
203.462 1.19566 0.896507 0.9 1 0 9
196.438 1.27685 0.896507 0.9 1 0 10
189.883 1.3603 0.896507 0.9 1 0 11
183.751 1.44597 0.896507 0.9 1 0 12
178.004 1.53382 0.896507 0.9 1 0 13
172.604 1.62381 0.896507 0.9 1 0 14
167.523 1.71591 0.896507 0.9 1 0 15
162.732 1.81008 0.896507 0.9 1 0 16
158.208 1.90628 0.896507 0.9 1 0 17
153.928 2.00448 0.896507 0.9 1 0 18
149.874 2.10465 0.896507 0.9 1 0 19
146.028 2.20674 0.896507 0.9 1 0 20
142.374 2.31072 0.896507 0.9 1 0 21
138.899 2.41656 0.896507 0.9 1 0 22
135.59 2.52422 0.896507 0.9 1 0 23
132.434 2.63367 0.896507 0.9 1 0 24
129.422 2.74487 0.896507 0.9 1 0 25
126.544 2.85779 0.896507 0.9 1 0 26
123.791 2.97239 0.896507 0.9 1 0 27
121.155 3.08864 0.896507 0.9 1 0 28
118.63 3.20652 0.896507 0.9 1 0 29
116.207 3.32597 0.896507 0.9 1 0 30
113.881 3.44698 0.896507 0.9 1 0 31
111.647 3.56951 0.896507 0.9 1 0 32
109.499 3.69352 0.896507 0.9 1 0 33
107.431 3.81899 0.896507 0.9 1 0 34
105.441 3.94589 0.896507 0.9 1 0 35
103.523 4.07417 0.896507 0.9 1 0 36
101.673 4.20382 0.896507 0.9 1 0 37
99.8881 4.33479 0.896507 0.9 1 0 38
98.165 4.46706 0.896507 0.9 1 0 39
96.5003 4.60061 0.896507 0.9 1 0 40
94.8911 4.73539 0.896507 0.9 1 0 41
93.3347 4.87137 0.896507 0.9 1 0 42
91.8285 5.00854 0.896507 0.9 1 0 43
90.3702 5.14685 0.896507 0.9 1 0 44
88.9574 5.28629 0.896507 0.9 1 0 45
87.5882 5.42681 0.896507 0.9 1 0 46
86.2604 5.5684 0.896507 0.9 1 0 47
84.9724 5.71102 0.896507 0.9 1 0 48
83.7222 5.85464 0.896507 0.9 1 0 49
82.5083 5.99924 0.896507 0.9 1 0 50
81.329 6.14479 0.896507 0.9 1 0 51
80.183 6.29127 0.896507 0.9 1 0 52
79.0689 6.43863 0.896507 0.9 1 0 53
77.9853 6.58687 0.896507 0.9 1 0 54
76.931 6.73594 0.896507 0.9 1 0 55
75.9048 6.88583 0.896507 0.9 1 0 56
74.9056 7.0365 0.896507 0.9 1 0 57
73.9324 7.18794 0.896507 0.9 1 0 58
72.9842 7.34011 0.896507 0.9 1 0 59
72.06 7.49299 0.896507 0.9 1 0 60
71.1588 7.64655 0.896507 0.9 1 0 61
70.28 7.80078 0.896507 0.9 1 0 62
69.4226 7.95564 0.896507 0.9 1 0 63
68.5859 8.11111 0.896507 0.9 1 0 64
67.769 8.26716 0.896507 0.9 1 0 65
66.9715 8.42378 0.896507 0.9 1 0 66
66.1924 8.58093 0.896507 0.9 1 0 67
65.4313 8.7386 0.896507 0.9 1 0 68
64.6875 8.89675 0.896507 0.9 1 0 69
63.9604 9.05537 0.896507 0.9 1 0 70
63.2495 9.21444 0.896507 0.9 1 0 71
62.5542 9.37393 0.896507 0.9 1 0 72
61.874 9.53381 0.896507 0.9 1 0 73
61.2085 9.69407 0.896507 0.9 1 0 74
60.5571 9.85469 0.896507 0.9 1 0 75
59.9195 10.0156 0.896507 0.9 1 0 76
59.2951 10.1769 0.896507 0.9 1 0 77
58.6836 10.3384 0.896507 0.9 1 0 78
58.0846 10.5002 0.896507 0.9 1 0 79
57.4977 10.6623 0.896507 0.9 1 0 80
56.9225 10.8246 0.896507 0.9 1 0 81
56.3588 10.9871 0.896507 0.9 1 0 82
55.8061 11.1497 0.896507 0.9 1 0 83
55.2641 11.3126 0.896507 0.9 1 0 84
54.7325 11.4756 0.896507 0.9 1 0 85
54.2111 11.6387 0.896507 0.9 1 0 86
53.6995 11.8019 0.896507 0.9 1 0 87
53.1975 11.9652 0.896507 0.9 1 0 88
52.7048 12.1285 0.896507 0.9 1 0 89
52.2211 12.2919 0.896507 0.9 1 0 90
51.7463 12.4554 0.896507 0.9 1 0 91
51.2799 12.6188 0.896507 0.9 1 0 92
50.822 12.7823 0.896507 0.9 1 0 93
50.3721 12.9457 0.896507 0.9 1 0 94
49.9301 13.1091 0.896507 0.9 1 0 95
49.4958 13.2724 0.896507 0.9 1 0 96
49.069 13.4356 0.896507 0.9 1 0 97
48.6495 13.5988 0.896507 0.9 1 0 98
48.2371 13.7618 0.896507 0.9 1 0 99
47.8316 13.9247 0.896507 0.9 1 0 100
47.4329 14.0874 0.896507 0.9 1 0 101
47.0408 14.25 0.896507 0.9 1 0 102
46.6551 14.4124 0.896507 0.9 1 0 103
46.2757 14.5747 0.896507 0.9 1 0 104
45.9024 14.7367 0.896507 0.9 1 0 105
45.5351 14.8985 0.896507 0.9 1 0 106
45.1736 15.06 0.896507 0.9 1 0 107
44.8179 15.2213 0.896507 0.9 1 0 108
44.4676 15.3823 0.896507 0.9 1 0 109
44.1228 15.543 0.896507 0.9 1 0 110
43.7833 15.7035 0.896507 0.9 1 0 111
43.449 15.8636 0.896507 0.9 1 0 112
43.1198 16.0234 0.896507 0.9 1 0 113
42.7955 16.1828 0.896507 0.9 1 0 114
42.4761 16.3419 0.896507 0.9 1 0 115
42.1614 16.5006 0.896507 0.9 1 0 116
41.8513 16.6589 0.896507 0.9 1 0 117
41.5457 16.8168 0.896507 0.9 1 0 118
41.2446 16.9744 0.896507 0.9 1 0 119
40.9478 17.1315 0.896507 0.9 1 0 120
40.6553 17.2881 0.896507 0.9 1 0 121
40.3669 17.4443 0.896507 0.9 1 0 122
40.0825 17.6001 0.896507 0.9 1 0 123
39.8022 17.7554 0.896507 0.9 1 0 124
39.5257 17.9102 0.896507 0.9 1 0 125
39.253 18.0645 0.896507 0.9 1 0 126
38.9841 18.2182 0.896507 0.9 1 0 127
38.7189 18.3715 0.896507 0.9 1 0 128
38.4572 18.5242 0.896507 0.9 1 0 129
38.199 18.6764 0.896507 0.9 1 0 130
37.9443 18.8281 0.896507 0.9 1 0 131
37.693 18.9791 0.896507 0.9 1 0 132
37.445 19.1296 0.896507 0.9 1 0 133
37.2002 19.2795 0.896507 0.9 1 0 134
36.9586 19.4289 0.896507 0.9 1 0 135
36.7201 19.5776 0.896507 0.9 1 0 136
36.4846 19.7257 0.896507 0.9 1 0 137
36.2522 19.8731 0.896507 0.9 1 0 138
36.0227 20.02 0.896507 0.9 1 0 139
35.7961 20.1661 0.896507 0.9 1 0 140
35.5723 20.3117 0.896507 0.9 1 0 141
35.3513 20.4565 0.896507 0.9 1 0 142
35.1331 20.6007 0.896507 0.9 1 0 143
34.9175 20.7443 0.896507 0.9 1 0 144
34.7045 20.8871 0.896507 0.9 1 0 145
34.4942 21.0292 0.896507 0.9 1 0 146
34.2863 21.1706 0.896507 0.9 1 0 147
34.081 21.3113 0.896507 0.9 1 0 148
33.8781 21.4513 0.896507 0.9 1 0 149
33.6776 21.5906 0.896507 0.9 1 0 150
33.4795 21.7291 0.896507 0.9 1 0 151
33.2836 21.8668 0.896507 0.9 1 0 152
33.0901 22.0038 0.896507 0.9 1 0 153
32.8988 22.1401 0.896507 0.9 1 0 154
32.7097 22.2756 0.896507 0.9 1 0 155
32.5227 22.4103 0.896507 0.9 1 0 156
32.3379 22.5442 0.896507 0.9 1 0 157
32.1552 22.6773 0.896507 0.9 1 0 158
31.9745 22.8097 0.896507 0.9 1 0 159
31.7958 22.9412 0.896507 0.9 1 0 160
31.6192 23.072 0.896507 0.9 1 0 161
31.4444 23.2019 0.896507 0.9 1 0 162
31.2716 23.331 0.896507 0.9 1 0 163
31.1007 23.4592 0.896507 0.9 1 0 164
30.9317 23.5867 0.896507 0.9 1 0 165
30.7644 23.7133 0.896507 0.9 1 0 166
30.599 23.839 0.896507 0.9 1 0 167
30.4353 23.9639 0.896507 0.9 1 0 168
30.2734 24.088 0.896507 0.9 1 0 169
30.1132 24.2112 0.896507 0.9 1 0 170
29.9547 24.3335 0.896507 0.9 1 0 171
29.7979 24.455 0.896507 0.9 1 0 172
29.6426 24.5755 0.896507 0.9 1 0 173
29.489 24.6953 0.896507 0.9 1 0 174
29.337 24.8141 0.896507 0.9 1 0 175
29.1865 24.932 0.896507 0.9 1 0 176
29.0376 25.0491 0.896507 0.9 1 0 177
28.8902 25.1652 0.896507 0.9 1 0 178
28.7442 25.2805 0.896507 0.9 1 0 179
28.5998 25.3948 0.896507 0.9 1 0 180
28.4567 25.5083 0.896507 0.9 1 0 181
28.3151 25.6208 0.896507 0.9 1 0 182
28.1749 25.7324 0.896507 0.9 1 0 183
28.0361 25.8431 0.896507 0.9 1 0 184
27.8987 25.9529 0.896507 0.9 1 0 185
27.7626 26.0618 0.896507 0.9 1 0 186
27.6278 26.1697 0.896507 0.9 1 0 187
27.4943 26.2767 0.896507 0.9 1 0 188
27.3621 26.3828 0.896507 0.9 1 0 189
27.2311 26.4879 0.896507 0.9 1 0 190
27.1014 26.5921 0.896507 0.9 1 0 191
26.973 26.6954 0.896507 0.9 1 0 192
26.8457 26.7977 0.896507 0.9 1 0 193
26.7197 26.899 0.896507 0.9 1 0 194
26.5948 26.9995 0.896507 0.9 1 0 195
26.4711 27.0989 0.896507 0.9 1 0 196
26.3485 27.1974 0.896507 0.9 1 0 197
26.2271 27.295 0.896507 0.9 1 0 198
26.1068 27.3916 0.896507 0.9 1 0 199
25.9875 27.4873 0.896507 0.9 1 0 200
25.9374 27.5275 0.896328 0.9 1 0 201
25.8873 27.5676 0.896148 0.9 1 0 202
25.8371 27.6078 0.895967 0.9 1 0 203
25.7872 27.6478 0.895787 0.9 1 0 204
25.7369 27.688 0.895605 0.9 1 0 205
25.6869 27.728 0.895423 0.9 1 0 206
25.6369 27.768 0.89524 0.9 1 0 207
25.5868 27.808 0.895056 0.9 1 0 208
25.5367 27.848 0.894872 0.9 1 0 209
25.4866 27.888 0.894687 0.9 1 0 210
25.4364 27.928 0.894502 0.9 1 0 211
25.3863 27.968 0.894315 0.9 1 0 212
25.3361 28.0079 0.894128 0.9 1 0 213
25.2862 28.0476 0.893941 0.9 1 0 214
25.236 28.0875 0.893752 0.9 1 0 215
25.186 28.1272 0.893564 0.9 1 0 216
25.1357 28.1671 0.893374 0.9 1 0 217
25.0857 28.2067 0.893184 0.9 1 0 218
25.0357 28.2463 0.892993 0.9 1 0 219
24.9854 28.2861 0.892801 0.9 1 0 220
24.9354 28.3256 0.892609 0.9 1 0 221
24.8853 28.3651 0.892417 0.9 1 0 222
24.8353 28.4046 0.892223 0.9 1 0 223
24.7852 28.444 0.892029 0.9 1 0 224
24.7349 28.4835 0.891833 0.9 1 0 225
24.6849 28.5228 0.891638 0.9 1 0 226
24.6348 28.5621 0.891441 0.9 1 0 227
24.5847 28.6013 0.891244 0.9 1 0 228
24.5347 28.6404 0.891046 0.9 1 0 229
24.4846 28.6795 0.890848 0.9 1 0 230
24.4343 28.7187 0.890648 0.9 1 0 231
24.3843 28.7577 0.890448 0.9 1 0 232
24.3343 28.7966 0.890248 0.9 1 0 233
24.284 28.8355 0.890046 0.9 1 0 234
24.234 28.8743 0.889844 0.9 1 0 235
24.184 28.9129 0.889641 0.9 1 0 236
24.1338 28.9517 0.889437 0.9 1 0 237
24.0836 28.9903 0.889232 0.9 1 0 238
24.0336 29.0287 0.889027 0.9 1 0 239
23.9835 28.7902 0.888821 0.9 0.888889 1 240
23.9334 28.8283 0.888614 0.9 0.888889 1 241
23.8833 28.8663 0.888406 0.9 0.888889 1 242
23.8332 28.9043 0.888198 0.9 0.888889 1 243
23.7831 28.9421 0.887989 0.9 0.888889 1 244
23.7331 28.9799 0.887779 0.9 0.888889 1 245
23.6828 29.0176 0.887568 0.9 0.888889 1 246
23.6328 29.0552 0.887357 0.9 0.888889 1 247
23.5827 29.0927 0.887145 0.9 0.888889 1 248
23.5325 29.1302 0.886931 0.9 0.888889 1 249
23.4824 29.1675 0.886717 0.9 0.888889 1 250
23.4324 29.2047 0.886503 0.9 0.888889 1 251
23.3823 29.2418 0.886288 0.9 0.888889 1 252
23.3321 29.2789 0.886071 0.9 0.888889 1 253
23.2822 29.3157 0.885854 0.9 0.888889 1 254
23.232 29.3525 0.885636 0.9 0.888889 1 255
23.182 29.3892 0.885417 0.9 0.888889 1 256
23.1317 29.4259 0.885197 0.9 0.888889 1 257
23.0817 29.4624 0.884977 0.9 0.888889 1 258
23.0316 29.4988 0.884755 0.9 0.888889 1 259
22.9815 29.535 0.884533 0.9 0.888889 1 260
22.9314 29.5711 0.88431 0.9 0.888889 1 261
22.8814 29.6071 0.884087 0.9 0.888889 1 262
22.8312 29.643 0.883861 0.9 0.888889 1 263
22.7811 29.6788 0.883636 0.9 0.888889 1 264
22.7311 29.7144 0.883409 0.9 0.888889 1 265
22.6809 29.7499 0.883182 0.9 0.888889 1 266
22.6307 29.7853 0.882953 0.9 0.888889 1 267
22.5807 29.8205 0.882724 0.9 0.888889 1 268
22.5306 29.8555 0.882494 0.9 0.888889 1 269
22.4805 29.8905 0.882263 0.9 0.888889 1 270
22.4304 29.9252 0.882031 0.9 0.888889 1 271
22.3804 29.9598 0.881798 0.9 0.888889 1 272
22.3302 29.9943 0.881564 0.9 0.888889 1 273
22.2802 30.0287 0.88133 0.9 0.888889 1 274
22.23 30.0629 0.881094 0.9 0.888889 1 275
22.1798 30.0969 0.880857 0.9 0.888889 1 276
22.1298 30.1307 0.88062 0.9 0.888889 1 277
22.0798 30.1643 0.880382 0.9 0.888889 1 278
22.0297 30.1978 0.880142 0.9 0.888889 1 279
21.9795 30.2312 0.879901 0.9 0.888889 1 280
21.9293 30.2644 0.87966 0.9 0.888889 1 281
21.8793 30.2974 0.879418 0.9 0.888889 1 282
21.8291 30.3302 0.879174 0.9 0.888889 1 283
21.7791 30.3628 0.87893 0.9 0.888889 1 284
21.7291 30.3952 0.878685 0.9 0.888889 1 285
21.679 30.4274 0.878439 0.9 0.888889 1 286
21.6288 30.4595 0.878191 0.9 0.888889 1 287
21.5787 30.4913 0.877943 0.9 0.888889 1 288
21.5285 30.523 0.877693 0.9 0.888889 1 289
21.4784 30.5544 0.877443 0.9 0.888889 1 290
21.4284 30.5855 0.877192 0.9 0.888889 1 291
21.3783 30.6165 0.87694 0.9 0.888889 1 292
21.3282 30.6474 0.876686 0.9 0.888889 1 293
21.2781 30.6779 0.876432 0.9 0.888889 1 294
21.228 30.7083 0.876176 0.9 0.888889 1 295
21.1779 30.7384 0.87592 0.9 0.888889 1 296
21.1278 30.7682 0.875662 0.9 0.888889 1 297
21.0776 30.7979 0.875403 0.9 0.888889 1 298
21.0275 30.8273 0.875143 0.9 0.888889 1 299
20.9776 30.8564 0.874883 0.9 0.888889 1 300
20.9274 30.8854 0.874621 0.9 0.888889 1 301
20.8773 30.9141 0.874357 0.9 0.888889 1 302
20.8273 30.9425 0.874094 0.9 0.888889 1 303
20.7771 30.9707 0.873828 0.9 0.888889 1 304
20.727 30.9986 0.873562 0.9 0.888889 1 305
20.677 31.0261 0.873295 0.9 0.888889 1 306
20.6268 31.0536 0.873025 0.9 0.888889 1 307
20.5767 31.0806 0.872756 0.9 0.888889 1 308
20.5266 31.1075 0.872485 0.9 0.888889 1 309
20.4766 31.1339 0.872213 0.9 0.888889 1 310
20.4264 31.1602 0.871939 0.9 0.888889 1 311
20.3763 31.1862 0.871665 0.9 0.888889 1 312
20.3262 31.2118 0.871389 0.9 0.888889 1 313
20.2762 31.2371 0.871113 0.9 0.888889 1 314
20.226 31.2622 0.870834 0.9 0.888889 1 315
20.1759 31.2869 0.870555 0.9 0.888889 1 316
20.1259 31.3113 0.870275 0.9 0.888889 1 317
20.0758 31.3354 0.869993 0.9 0.888889 1 318
20.0256 31.3592 0.86971 0.9 0.888889 1 319
19.9755 31.3827 0.869426 0.9 0.888889 1 320
19.9253 31.4058 0.86914 0.9 0.888889 1 321
19.8753 31.4285 0.868854 0.9 0.888889 1 322
19.8251 31.451 0.868566 0.9 0.888889 1 323
19.7751 31.4731 0.868277 0.9 0.888889 1 324
19.725 31.4948 0.867987 0.9 0.888889 1 325
19.6748 31.5162 0.867695 0.9 0.888889 1 326
19.6248 31.5372 0.867402 0.9 0.888889 1 327
19.5747 31.5578 0.867108 0.9 0.888889 1 328
19.5246 31.578 0.866813 0.9 0.888889 1 329
19.4744 31.598 0.866515 0.9 0.888889 1 330
19.4244 31.6175 0.866217 0.9 0.888889 1 331
19.3743 31.6365 0.865918 0.9 0.888889 1 332
19.3242 31.6553 0.865617 0.9 0.888889 1 333
19.2741 31.6736 0.865315 0.9 0.888889 1 334
19.224 31.6915 0.865011 0.9 0.888889 1 335
19.1739 31.709 0.864706 0.9 0.888889 1 336
19.1237 31.7261 0.864399 0.9 0.888889 1 337
19.0737 31.7427 0.864091 0.9 0.888889 1 338
19.0236 31.759 0.863782 0.9 0.888889 1 339
18.9735 31.7747 0.863472 0.9 0.888889 1 340
18.9234 31.7901 0.86316 0.9 0.888889 1 341
18.8733 31.805 0.862846 0.9 0.888889 1 342
18.8232 31.8195 0.862531 0.9 0.888889 1 343
18.7731 31.8334 0.862215 0.9 0.888889 1 344
18.723 31.847 0.861897 0.9 0.888889 1 345
18.6729 31.86 0.861578 0.9 0.888889 1 346
18.6228 31.8726 0.861257 0.9 0.888889 1 347
18.5727 31.8847 0.860936 0.9 0.888889 1 348
18.5226 31.8963 0.860612 0.9 0.888889 1 349
18.4725 31.9074 0.860286 0.9 0.888889 1 350
18.4224 31.918 0.85996 0.9 0.888889 1 351
18.3723 31.9281 0.859632 0.9 0.888889 1 352
18.3222 31.9377 0.859301 0.9 0.888889 1 353
18.2721 31.9467 0.85897 0.9 0.888889 1 354
18.222 31.9553 0.858637 0.9 0.888889 1 355
18.1719 31.9632 0.858303 0.9 0.888889 1 356
18.1219 31.9707 0.857967 0.9 0.888889 1 357
18.0717 31.9776 0.857629 0.9 0.888889 1 358
18.0216 31.9839 0.85729 0.9 0.888889 1 359
17.9715 32.2778 1 1 1 0 360
17.9214 32.2828 1 1 1 0 361
17.8713 32.2872 1 1 1 0 362
17.8212 32.2911 1 1 1 0 363
17.7711 32.2943 1 1 1 0 364
17.721 32.2969 1 1 1 0 365
17.6709 32.2989 1 1 1 0 366
17.6208 32.3003 1 1 1 0 367
17.5707 32.3011 1 1 1 0 368
17.5206 32.3012 1 1 1 0 369
17.4705 32.3007 1 1 1 0 370
17.4204 32.2995 1 1 1 0 371
17.3703 32.2977 1 1 1 0 372
17.3202 32.2952 1 1 1 0 373
17.2701 32.292 1 1 1 0 374
17.22 32.2881 1 1 1 0 375
17.1699 32.2835 1 1 1 0 376
17.1198 32.2783 1 1 1 0 377
17.0697 32.2723 1 1 1 0 378
17.0196 32.2656 1 1 1 0 379
16.9695 32.2582 1 1 1 0 380
16.9194 32.25 1 1 1 0 381
16.8693 32.2411 1 1 1 0 382
16.8192 32.2314 1 1 1 0 383
16.7691 32.221 1 1 1 0 384
16.719 32.2098 1 1 1 0 385
16.6689 32.1979 1 1 1 0 386
16.6188 32.1851 1 1 1 0 387
16.5687 32.1715 1 1 1 0 388
16.5186 32.1572 1 1 1 0 389
16.4685 32.142 1 1 1 0 390
16.4184 32.126 1 1 1 0 391
16.3683 32.1092 1 1 1 0 392
16.3182 32.0915 1 1 1 0 393
16.2681 32.0729 1 1 1 0 394
16.218 32.0535 1 1 1 0 395
16.1679 32.0333 1 1 1 0 396
16.1178 32.0121 1 1 1 0 397
16.0677 31.9901 1 1 1 0 398
16.0176 31.9672 1 1 1 0 399
15.9676 31.9434 1 1 1 0 400
15.9175 31.9186 1 1 1 0 401
15.8674 31.8929 1 1 1 0 402
15.8173 31.8663 1 1 1 0 403
15.7672 31.8387 1 1 1 0 404
15.7171 31.8102 1 1 1 0 405
15.667 31.7807 1 1 1 0 406
15.6169 31.7502 1 1 1 0 407
15.5668 31.7187 1 1 1 0 408
15.5167 31.6863 1 1 1 0 409
15.4666 31.6528 1 1 1 0 410
15.4165 31.6183 1 1 1 0 411
15.3664 31.5828 1 1 1 0 412
15.3163 31.5462 1 1 1 0 413
15.2662 31.5085 1 1 1 0 414
15.2161 31.4699 1 1 1 0 415
15.166 31.4301 1 1 1 0 416
15.1159 31.3893 1 1 1 0 417
15.0658 31.3474 1 1 1 0 418
15.0157 31.3043 1 1 1 0 419
14.9656 31.2602 1 1 1 0 420
14.9155 31.215 1 1 1 0 421
14.8654 31.1685 1 1 1 0 422
14.8153 31.121 1 1 1 0 423
14.7652 31.0723 1 1 1 0 424
14.7151 31.0225 1 1 1 0 425
14.665 30.9714 1 1 1 0 426
14.6149 30.9192 1 1 1 0 427
14.5648 30.8658 1 1 1 0 428
14.5147 30.8111 1 1 1 0 429
14.4646 30.7553 1 1 1 0 430
14.4145 30.6982 1 1 1 0 431
14.3644 30.6398 1 1 1 0 432
14.3143 30.5802 1 1 1 0 433
14.2642 30.5194 1 1 1 0 434
14.2141 30.4573 1 1 1 0 435
14.164 30.3939 1 1 1 0 436
14.1139 30.3292 1 1 1 0 437
14.0638 30.2632 1 1 1 0 438
14.0137 30.1959 1 1 1 0 439
13.9636 29.8809 0.823151 0.8 0.888889 1 440
13.9135 29.8118 0.822627 0.8 0.888889 1 441
13.8634 29.7414 0.8221 0.8 0.888889 1 442
13.8133 29.6697 0.82157 0.8 0.888889 1 443
13.7632 29.5966 0.821036 0.8 0.888889 1 444
13.7131 29.5222 0.8205 0.8 0.888889 1 445
13.663 29.4464 0.81996 0.8 0.888889 1 446
13.6129 29.3692 0.819418 0.8 0.888889 1 447
13.5628 29.2906 0.818871 0.8 0.888889 1 448
13.5127 29.2106 0.818322 0.8 0.888889 1 449
13.4626 29.1291 0.817768 0.8 0.888889 1 450
13.4125 29.0462 0.817212 0.8 0.888889 1 451
13.3624 28.9619 0.816653 0.8 0.888889 1 452
13.3123 28.8762 0.81609 0.8 0.888889 1 453
13.2622 28.789 0.815523 0.8 0.888889 1 454
13.2121 28.7003 0.814953 0.8 0.888889 1 455
13.162 28.6101 0.814379 0.8 0.888889 1 456
13.1119 28.5185 0.813802 0.8 0.888889 1 457
13.0618 28.4254 0.813222 0.8 0.888889 1 458
13.0117 28.3307 0.812637 0.8 0.888889 1 459
12.9616 28.2346 0.812049 0.8 0.888889 1 460
12.9115 28.1369 0.811457 0.8 0.888889 1 461
12.8614 28.0377 0.810862 0.8 0.888889 1 462
12.8113 27.937 0.810262 0.8 0.888889 1 463
12.7612 27.8347 0.809659 0.8 0.888889 1 464
12.7111 27.7309 0.809052 0.8 0.888889 1 465
12.661 27.6255 0.808441 0.8 0.888889 1 466
12.6109 27.5185 0.807827 0.8 0.888889 1 467
12.5608 27.4099 0.807208 0.8 0.888889 1 468
12.5107 27.2997 0.806585 0.8 0.888889 1 469
12.4606 27.188 0.805958 0.8 0.888889 1 470
12.4105 27.0746 0.805327 0.8 0.888889 1 471
12.3604 26.9597 0.804692 0.8 0.888889 1 472
12.3103 26.8432 0.804054 0.8 0.888889 1 473
12.2602 26.725 0.80341 0.8 0.888889 1 474
12.2101 26.6052 0.802763 0.8 0.888889 1 475
12.16 26.4836 0.802111 0.8 0.888889 1 476
12.1099 26.3606 0.801455 0.8 0.888889 1 477
12.0598 26.2359 0.800794 0.8 0.888889 1 478
12.0097 26.1095 0.800129 0.8 0.888889 1 479
11.9596 25.9814 0.79946 0.8 0.888889 1 480
11.9095 25.8517 0.798786 0.8 0.888889 1 481
11.8594 25.7204 0.798108 0.8 0.888889 1 482
11.8093 25.5874 0.797425 0.8 0.888889 1 483
11.7592 25.4528 0.796737 0.8 0.888889 1 484
11.7091 25.3164 0.796045 0.8 0.888889 1 485
11.659 25.1783 0.795348 0.8 0.888889 1 486
11.6089 25.0387 0.794646 0.8 0.888889 1 487
11.5588 24.8972 0.793939 0.8 0.888889 1 488
11.5087 24.7543 0.793228 0.8 0.888889 1 489
11.4586 24.6095 0.792511 0.8 0.888889 1 490
11.4085 24.463 0.791789 0.8 0.888889 1 491
11.3584 24.3149 0.791063 0.8 0.888889 1 492
11.3083 24.1652 0.790331 0.8 0.888889 1 493
11.2582 24.0138 0.789595 0.8 0.888889 1 494
11.2081 23.8606 0.788853 0.8 0.888889 1 495
11.158 23.7059 0.788106 0.8 0.888889 1 496
11.1079 23.5494 0.787353 0.8 0.888889 1 497
11.0578 23.3913 0.786595 0.8 0.888889 1 498
11.0077 23.2316 0.785832 0.8 0.888889 1 499
10.9576 23.07 0.785063 0.8 0.888889 1 500
10.9075 22.907 0.784289 0.8 0.888889 1 501
10.8574 22.7423 0.783509 0.8 0.888889 1 502
10.8073 22.5759 0.782724 0.8 0.888889 1 503
10.7572 22.4079 0.781932 0.8 0.888889 1 504
10.7071 22.2382 0.781135 0.8 0.888889 1 505
10.657 22.067 0.780332 0.8 0.888889 1 506
10.6069 21.8941 0.779523 0.8 0.888889 1 507
10.5568 21.7197 0.778709 0.8 0.888889 1 508
10.5067 21.5436 0.777888 0.8 0.888889 1 509
10.4566 21.1931 0.777061 0.8 0.777778 2 510
10.4065 21.0159 0.776228 0.8 0.777778 2 511
10.3564 20.8372 0.775389 0.8 0.777778 2 512
10.3063 20.6569 0.774543 0.8 0.777778 2 513
10.2562 20.4751 0.773691 0.8 0.777778 2 514
10.2061 20.2918 0.772832 0.8 0.777778 2 515
10.156 20.1071 0.771967 0.8 0.777778 2 516
10.1059 19.9209 0.771096 0.8 0.777778 2 517
10.0558 19.7332 0.770217 0.8 0.777778 2 518
10.0057 19.5441 0.769332 0.8 0.777778 2 519
9.9556 19.3536 0.76844 0.8 0.777778 2 520
9.9055 19.1617 0.767541 0.8 0.777778 2 521
9.85539 18.9684 0.766635 0.8 0.777778 2 522
9.8053 18.7738 0.765722 0.8 0.777778 2 523
9.75521 18.5779 0.764802 0.8 0.777778 2 524
9.70509 18.3806 0.763874 0.8 0.777778 2 525
9.65499 18.1821 0.762939 0.8 0.777778 2 526
9.60489 17.9823 0.761997 0.8 0.777778 2 527
9.55481 17.7815 0.761048 0.8 0.777778 2 528
9.50471 17.5793 0.76009 0.8 0.777778 2 529
9.4546 17.3759 0.759125 0.8 0.777778 2 530
9.40451 17.1715 0.758152 0.8 0.777778 2 531
9.35439 16.966 0.757171 0.8 0.777778 2 532
9.30429 16.7593 0.756183 0.8 0.777778 2 533
9.2542 16.5518 0.755186 0.8 0.777778 2 534
9.20409 16.3431 0.754181 0.8 0.777778 2 535
9.15399 16.1336 0.753167 0.8 0.777778 2 536
9.1039 15.9231 0.752146 0.8 0.777778 2 537
9.05379 15.7117 0.751116 0.8 0.777778 2 538
9.00371 15.4996 0.750077 0.8 0.777778 2 539
8.95359 15.2865 0.749029 0.7 0.777778 2 540
8.9035 15.0729 0.747973 0.7 0.777778 2 541
8.8534 14.8584 0.746908 0.7 0.777778 2 542
8.80331 14.6433 0.745834 0.7 0.777778 2 543
8.75319 14.4275 0.74475 0.7 0.777778 2 544
8.70309 14.2112 0.743658 0.7 0.777778 2 545
8.65299 13.9944 0.742555 0.7 0.777778 2 546
8.60289 13.7771 0.741444 0.7 0.777778 2 547
8.55281 13.5595 0.740323 0.7 0.777778 2 548
8.5027 13.3414 0.739192 0.7 0.777778 2 549
8.45261 13.123 0.738051 0.7 0.777778 2 550
8.40249 12.9043 0.7369 0.7 0.777778 2 551
8.3524 12.6856 0.735739 0.7 0.777778 2 552
8.30229 12.4665 0.734567 0.7 0.777778 2 553
8.25221 12.2476 0.733386 0.7 0.777778 2 554
8.2021 12.0285 0.732193 0.7 0.777778 2 555
8.152 11.8094 0.73099 0.7 0.777778 2 556
8.10189 11.5905 0.729776 0.7 0.777778 2 557
8.05181 11.3718 0.728551 0.7 0.777778 2 558
8.00171 11.1533 0.727315 0.7 0.777778 2 559
7.95159 10.935 0.726067 0.7 0.777778 2 560
7.90149 10.7172 0.724808 0.7 0.777778 2 561
7.85141 10.4998 0.723538 0.7 0.777778 2 562
7.80131 10.2829 0.722256 0.7 0.777778 2 563
7.7512 10.0665 0.720961 0.7 0.777778 2 564
7.70109 9.8508 0.719655 0.7 0.777778 2 565
7.65111 9.63631 0.718339 0.7 0.777778 2 566
7.601 9.42208 0.717008 0.7 0.777778 2 567
7.55089 9.20873 0.715664 0.7 0.777778 2 568
7.50081 8.9964 0.714308 0.7 0.777778 2 569
7.4507 8.78499 0.712938 0.7 0.777778 2 570
7.4007 8.57515 0.711558 0.7 0.777778 2 571
7.3506 8.36603 0.710162 0.7 0.777778 2 572
7.3005 8.15814 0.708752 0.7 0.777778 2 573
7.2504 7.95162 0.707329 0.7 0.777778 2 574
7.20031 7.74647 0.705891 0.7 0.777778 2 575
7.15019 7.54275 0.704439 0.7 0.777778 2 576
7.1001 7.34066 0.702973 0.7 0.777778 2 577
7.0501 7.14055 0.701495 0.7 0.777778 2 578
7.00001 6.9418 0.7 0.7 0.777778 2 579
5.57172 2.2947 0.650012 0.7 0.666667 3 580
5.5217 2.17833 0.647958 0.6 0.666667 3 581
5.47168 2.0654 0.645879 0.6 0.666667 3 582
5.42166 1.95594 0.643776 0.6 0.666667 3 583
5.37164 1.84993 0.641647 0.6 0.666667 3 584
5.32162 1.74741 0.639493 0.6 0.666667 3 585
5.2716 1.64836 0.637313 0.6 0.666667 3 586
5.22158 1.55276 0.635107 0.6 0.666667 3 587
5.17156 1.46064 0.632873 0.6 0.666667 3 588
5.12154 1.37197 0.630612 0.6 0.666667 3 589
5.07154 1.28677 0.628324 0.6 0.666667 3 590
5.02152 1.20493 0.626006 0.6 0.666667 3 591
4.9715 1.12649 0.623659 0.6 0.666667 3 592
4.92148 1.0514 0.621283 0.6 0.666667 3 593
4.87146 0.97964 0.618876 0.6 0.666667 3 594
4.82144 0.911155 0.616439 0.6 0.666667 3 595
4.77142 0.845904 0.61397 0.6 0.666667 3 596
4.7214 0.783842 0.611469 0.6 0.666667 3 597
4.67138 0.724908 0.608936 0.6 0.666667 3 598
4.62136 0.66905 0.606369 0.6 0.666667 3 599
4.57134 0.616204 0.603769 0.6 0.666667 3 600
4.52132 0.566303 0.601134 0.6 0.666667 3 601
4.4713 0.519272 0.598463 0.6 0.666667 3 602
4.42128 0.475039 0.595757 0.6 0.666667 3 603
4.37126 0.433532 0.593014 0.6 0.666667 3 604
4.32124 0.394663 0.590233 0.6 0.666667 3 605
4.27124 0.358362 0.587416 0.6 0.666667 3 606
4.22122 0.324514 0.584558 0.6 0.666667 3 607
4.1712 0.293047 0.58166 0.6 0.666667 3 608
4.12118 0.263862 0.578721 0.6 0.666667 3 609
4.07116 0.236872 0.575741 0.6 0.666667 3 610
4.02114 0.211981 0.572719 0.6 0.666667 3 611
3.97112 0.189089 0.569653 0.6 0.666667 3 612
3.9211 0.168101 0.566543 0.6 0.666667 3 613
3.87108 0.148916 0.563387 0.6 0.666667 3 614
3.82106 0.131441 0.560186 0.6 0.666667 3 615
3.77104 0.115573 0.556936 0.6 0.666667 3 616
3.72102 0.101131 0.553639 0.6 0.555556 4 617
3.67102 0.0882267 0.550294 0.6 0.555556 4 618
3.621 0.0766342 0.546896 0.5 0.555556 4 619
3.57098 0.0662642 0.543447 0.5 0.555556 4 620
3.52096 0.0570298 0.539945 0.5 0.555556 4 621
3.47094 0.0488409 0.536389 0.5 0.555556 4 622
3.42092 0.0416134 0.532777 0.5 0.555556 4 623
3.37092 0.0352675 0.52911 0.5 0.555556 4 624
3.3209 0.0297196 0.525384 0.5 0.555556 4 625
3.27088 0.0248975 0.521598 0.5 0.555556 4 626
3.22086 0.020729 0.517752 0.5 0.555556 4 627
3.17084 0.0171466 0.513842 0.5 0.555556 4 628
3.12082 0.0140873 0.50987 0.5 0.555556 4 629
3.0708 0.0114913 0.505831 0.5 0.555556 4 630
3.0208 0.00930424 0.501727 0.5 0.555556 4 631
2.97077 0.00747294 0.497552 0.5 0.555556 4 632
2.92076 0.00595294 0.493308 0.5 0.555556 4 633
2.87073 0.00470017 0.48899 0.5 0.555556 4 634
2.82072 0.00367704 0.484599 0.5 0.555556 4 635
2.7707 0.00284857 0.480132 0.5 0.555556 4 636
2.72067 0.00218395 0.475586 0.5 0.555556 4 637
2.67068 0.00165652 0.470963 0.5 0.555556 4 638
2.62066 0.00124179 0.466255 0.5 0.555556 4 639
2.57065 0.000919592 0.461463 0.5 0.555556 4 640
2.52063 0.000672116 0.456583 0.5 0.555556 4 641
2.4706 0.000484469 0.451614 0.5 0.555556 4 642
2.42058 0.000344131 0.446554 0.4 0.555556 4 643
2.37059 0.000241936 0.441402 0.4 0.444444 5 644
2.32056 0.000166422 0.43615 0.4 0.444444 5 645
2.27054 0.000112454 0.430799 0.4 0.444444 5 646
2.22053 7.45532e-05 0.425345 0.4 0.444444 5 647
2.1705 4.84203e-05 0.419785 0.4 0.444444 5 648
2.12049 3.07694e-05 0.414118 0.4 0.444444 5 649
2.07046 1.90964e-05 0.408338 0.4 0.444444 5 650
2.02046 1.15571e-05 0.402445 0.4 0.444444 5 651
1.97044 6.80502e-06 0.396432 0.4 0.444444 5 652
1.92042 3.89006e-06 0.390296 0.4 0.444444 5 653
1.87041 2.1542e-06 0.384035 0.4 0.444444 5 654
1.82038 1.15213e-06 0.377642 0.4 0.444444 5 655
1.77036 5.93537e-07 0.371117 0.4 0.444444 5 656
1.72034 2.93493e-07 0.364453 0.4 0.444444 5 657
1.67032 1.38785e-07 0.357646 0.4 0.444444 5 658
1.6203 6.24896e-08 0.350691 0.4 0.444444 5 659
1.57028 2.66672e-08 0.343585 0.3 0.444444 5 660
1.52026 1.07275e-08 0.336321 0.3 0.444444 5 661
1.47024 4.10226e-09 0.328895 0.3 0.333333 6 662
1.42022 1.43911e-09 0.321301 0.3 0.333333 6 663
1.3702 4.65978e-10 0.313533 0.3 0.333333 6 664
1.32018 1.37953e-10 0.305584 0.3 0.333333 6 665
1.27016 3.69487e-11 0.29745 0.3 0.333333 6 666
1.22014 8.84215e-12 0.289123 0.3 0.333333 6 667
1.17012 1.8626e-12 0.280596 0.3 0.333333 6 668
1.1201 3.39545e-13 0.271863 0.3 0.333333 6 669
1.07008 5.24656e-14 0.262914 0.3 0.333333 6 670
1.02006 6.70597e-15 0.253743 0.3 0.333333 6 671
0.970039 6.88045e-16 0.24434 0.2 0.333333 6 672
0.92002 5.46712e-17 0.234698 0.2 0.333333 6 673
0.869999 3.21675e-18 0.224806 0.2 0.333333 6 674
0.814129 9.11315e-20 0.213451 0.2 0.222222 7 675
0.750662 7.95411e-22 0.200141 0.2 0.222222 7 676
0.673092 6.96019e-25 0.18325 0.2 0.222222 7 677
0.595523 9.30497e-29 0.165629 0.2 0.222222 7 678
0.493663 9.81941e-36 0.141302 0.1 0.222222 7 679
0.429804 7.95007e-42 0.125315 0.1 0.222222 7 680


==> fig/noonScloudScattKKtempe.txt <==
0  23.2323
0.01  23.3221
0.02  23.4119
0.03  23.5017
0.04  23.5918
0.05  23.6844
0.06  23.7782
0.07  23.8723
0.08  23.9664
0.09  24.0604
0.1  23.7622
0.11  23.4247
0.12  23.0872
0.13  22.7498
0.14  22.4129
0.15  22.073
0.16  21.7319
0.17  21.3907
0.18  21.0496
0.19  20.6774
0.2  20.2984
0.21  19.9194
0.22  19.5404
0.23  19.1607
0.24  18.7795
0.25  18.3974
0.26  18.0152
0.27  17.6331
0.28  17.1437
0.29  16.6141
0.3  16.0844
0.31  15.5548
0.32  15.0234
0.33  14.4944
0.34  13.968
0.35  13.4415
0.36  12.9151
0.37  12.3233
0.38  11.6942
0.39  11.0652
0.4  10.4361
0.41  9.80295
0.42  9.17072
0.43  8.54152
0.44  7.91231
0.45  7.28311
0.46  6.63607
0.47  5.97417
0.48  5.31226
0.49  4.65036
0.5  3.99469
0.51  3.3401
0.52  2.6813
0.53  2.0225
0.54  1.3637
0.55  0.681086
0.56  -0.0301157
0.57  -0.741317
0.58  -1.45252
0.59  -2.16535
0.6  -2.87839
0.61  -3.58834
0.62  -4.29829
0.63  -5.00825
0.64  -5.72082
0.65  -6.43796
0.66  -7.15511
0.67  -7.87226
0.68  -8.59318
0.69  -9.31882
0.7  -10.0464
0.71  -10.774
0.72  -11.5016
0.73  -12.2026
0.74  -12.8325
0.75  -13.4624
0.76  -14.0924
0.77  -14.7248
0.78  -15.3614
0.79  -15.998
0.8  -16.6346
0.81  -17.2712
0.82  -17.9208
0.83  -18.6288
0.84  -19.3368
0.85  -20.0448
0.86  -20.7482
0.87  -21.4399
0.88  -22.1363
0.89  -22.8326
0.9  -23.529
0.91  -24.2428
0.92  -25.1305
0.93  -26.0183
0.94  -26.906
0.95  -27.7951
0.96  -28.6894
0.97  -29.5812
0.98  -30.4728
0.99  -31.3643


==> fig/noonScloudScattKKtempe2.txt <==
0.0787425  12.1752
0.0887425  12.0137
0.0987425  11.9316
0.108743  11.9039
0.118743  15.8688
0.128743  23.4558
0.138743  24.9579
0.148743  25.849
0.158743  26.1318
0.168743  26.2584
0.178743  26.1904
0.188743  25.9723
0.198743  25.7544
0.208743  25.3961
0.218743  24.9132
0.228743  24.4589
0.238743  24.0472
0.248743  23.5865
0.258743  23.0178
0.268743  22.4726
0.278743  21.9256
0.288743  21.3125
0.298743  20.641
0.308743  19.9627
0.318743  19.2518
0.328743  18.5127
0.338743  17.7735
0.348743  16.9763
0.358743  16.1305
0.368743  15.3021
0.378743  14.4713
0.388743  13.6357
0.398743  12.7755
0.408743  11.9183
0.418743  11.0658
0.428743  10.2118
0.438743  9.34223
0.448743  8.46379
0.458743  7.58914
0.468743  6.71491
0.478743  5.84504
0.488743  4.97368
0.498743  4.08649
0.508743  3.1937
0.518743  2.31393
0.528743  1.44804
0.538743  0.574118
0.548743  -0.303233
0.558743  -1.17639
0.568743  -2.05081
0.578743  -2.92876
0.588743  -3.81545
0.598743  -4.7046
0.608743  -5.56944
0.618743  -6.4363
0.628743  -7.30198
0.638743  -8.16154
0.648743  -9.02327
0.658743  -9.88701
0.668743  -10.7696
0.678743  -11.6579
0.688743  -12.5423
0.698743  -13.4106
0.708743  -14.2357
0.718743  -15.0705
0.728743  -15.9162
0.738743  -16.7683
0.748743  -17.6167
0.758743  -18.4637
0.768743  -19.3322
0.778743  -20.1962
0.788743  -21.0521
0.798743  -21.9011
0.808743  -22.7597
0.818743  -23.6204
0.828743  -24.4827
0.838743  -25.3411
0.848743  -26.2119
0.858743  -27.0898
0.868743  -27.969
0.878743  -28.8478
0.888743  -29.7367
0.898743  -30.6383
0.908743  -31.5683
0.918743  -32.495
0.928743  -33.4379
0.938743  -34.3947
0.948743  -35.3375
0.958743  -36.3307
0.968743  -37.4817
0.978743  -38.6368
0.988743  -39.759
0.998743  -40.9055


==> fig/noonScloudScattKKtempea.txt <==
0  21.438
0.01  21.5143
0.02  21.5907
0.03  21.667
0.04  21.7437
0.05  21.8206
0.06  21.8557
0.07  21.5765
0.08  21.2973
0.09  21.018
0.1  20.7374
0.11  20.4557
0.12  20.1438
0.13  19.7339
0.14  19.324
0.15  18.9141
0.16  18.5047
0.17  18.0956
0.18  17.6634
0.19  17.1889
0.2  16.7143
0.21  16.2398
0.22  15.7793
0.23  15.3223
0.24  14.817
0.25  14.2575
0.26  13.698
0.27  13.1385
0.28  12.5768
0.29  12.0149
0.3  11.3761
0.31  10.6833
0.32  9.99056
0.33  9.29737
0.34  8.59251
0.35  7.88765
0.36  7.2196
0.37  6.5668
0.38  5.91401
0.39  5.26056
0.4  4.60348
0.41  3.94639
0.42  3.30422
0.43  2.66519
0.44  2.02616
0.45  1.38787
0.46  0.751607
0.47  0.115341
0.48  -0.512126
0.49  -1.13901
0.5  -1.7659
0.51  -2.39305
0.52  -3.02061
0.53  -3.64713
0.54  -4.25724
0.55  -4.86734
0.56  -5.47744
0.57  -6.08847
0.58  -6.70039
0.59  -7.31446
0.6  -7.93795
0.61  -8.56144
0.62  -9.18493
0.63  -9.82277
0.64  -10.4693
0.65  -11.0994
0.66  -11.6901
0.67  -12.2807
0.68  -12.8714
0.69  -13.4625
0.7  -14.0537
0.71  -14.6494
0.72  -15.251
0.73  -15.8526
0.74  -16.4542
0.75  -17.0497
0.76  -17.6441
0.77  -18.2588
0.78  -18.891
0.79  -19.5233
0.8  -20.1555
0.81  -20.7926
0.82  -21.4298
0.83  -22.1306
0.84  -22.8665
0.85  -23.6023
0.86  -24.3377
0.87  -25.0679
0.88  -25.7981
0.89  -26.5889
0.9  -27.3983
0.91  -28.2077
0.92  -29.016
0.93  -29.8201
0.94  -30.6243
0.95  -31.5996
0.96  -32.5978
0.97  -33.5959
0.98  -34.5924
0.99  -35.5857


==> fig/noonScloudScattKlight.txt <==
300 0.568432 0.988889 1 1 0 0
284.976 0.627097 0.988889 1 1 0 1
271.385 0.688346 0.988889 1 1 0 2
259.032 0.75214 0.988889 1 1 0 3
247.754 0.818438 0.988889 1 1 0 4
237.417 0.887201 0.988889 1 1 0 5
227.908 0.95839 0.988889 1 1 0 6
219.132 1.03197 0.988889 1 1 0 7
211.006 1.10789 0.988889 1 1 0 8
203.462 1.18612 0.988889 1 1 0 9
196.438 1.26663 0.988889 1 1 0 10
189.883 1.34937 0.988889 1 1 0 11
183.751 1.4343 0.988889 1 1 0 12
178.004 1.5214 0.988889 1 1 0 13
172.604 1.61061 0.988889 1 1 0 14
167.523 1.70192 0.988889 1 1 0 15
162.732 1.79526 0.988889 1 1 0 16
158.208 1.89063 0.988889 1 1 0 17
153.928 1.98796 0.988889 1 1 0 18
149.874 2.08724 0.988889 1 1 0 19
146.028 2.18842 0.988889 1 1 0 20
142.374 2.29147 0.988889 1 1 0 21
138.899 2.39636 0.988889 1 1 0 22
135.59 2.50305 0.988889 1 1 0 23
132.434 2.6115 0.988889 1 1 0 24
129.422 2.72168 0.988889 1 1 0 25
126.544 2.83356 0.988889 1 1 0 26
123.791 2.9471 0.988889 1 1 0 27
121.155 3.06227 0.988889 1 1 0 28
118.63 3.17904 0.988889 1 1 0 29
116.207 3.29737 0.988889 1 1 0 30
113.881 3.41724 0.988889 1 1 0 31
111.647 3.5386 0.988889 1 1 0 32
109.499 3.66143 0.988889 1 1 0 33
107.431 3.78569 0.988889 1 1 0 34
105.441 3.91136 0.988889 1 1 0 35
103.523 4.0384 0.988889 1 1 0 36
101.673 4.16678 0.988889 1 1 0 37
99.8881 4.29647 0.988889 1 1 0 38
98.165 4.42744 0.988889 1 1 0 39
96.5003 4.55965 0.988889 1 1 0 40
94.8911 4.69309 0.988889 1 1 0 41
93.3347 4.82771 0.988889 1 1 0 42
91.8285 4.96349 0.988889 1 1 0 43
90.3702 5.10041 0.988889 1 1 0 44
88.9574 5.23842 0.988889 1 1 0 45
87.5882 5.37751 0.988889 1 1 0 46
86.2604 5.51764 0.988889 1 1 0 47
84.9724 5.65878 0.988889 1 1 0 48
83.7222 5.80091 0.988889 1 1 0 49
82.5083 5.944 0.988889 1 1 0 50
81.329 6.08802 0.988889 1 1 0 51
80.183 6.23294 0.988889 1 1 0 52
79.0689 6.37874 0.988889 1 1 0 53
77.9853 6.52539 0.988889 1 1 0 54
76.931 6.67286 0.988889 1 1 0 55
75.9048 6.82113 0.988889 1 1 0 56
74.9056 6.97017 0.988889 1 1 0 57
73.9324 7.11995 0.988889 1 1 0 58
72.9842 7.27046 0.988889 1 1 0 59
72.06 7.42165 0.988889 1 1 0 60
71.1588 7.57352 0.988889 1 1 0 61
70.28 7.72602 0.988889 1 1 0 62
69.4226 7.87915 0.988889 1 1 0 63
68.5859 8.03287 0.988889 1 1 0 64
67.769 8.18716 0.988889 1 1 0 65
66.9715 8.34199 0.988889 1 1 0 66
66.1924 8.49735 0.988889 1 1 0 67
65.4313 8.6532 0.988889 1 1 0 68
64.6875 8.80953 0.988889 1 1 0 69
63.9604 8.96631 0.988889 1 1 0 70
63.2495 9.12352 0.988889 1 1 0 71
62.5542 9.28114 0.988889 1 1 0 72
61.874 9.43914 0.988889 1 1 0 73
61.2085 9.5975 0.988889 1 1 0 74
60.5571 9.7562 0.988889 1 1 0 75
59.9195 9.91521 0.988889 1 1 0 76
59.2951 10.0745 0.988889 1 1 0 77
58.6836 10.2341 0.988889 1 1 0 78
58.0846 10.394 0.988889 1 1 0 79
57.4977 10.554 0.988889 1 1 0 80
56.9225 10.7143 0.988889 1 1 0 81
56.3588 10.8748 0.988889 1 1 0 82
55.8061 11.0355 0.988889 1 1 0 83
55.2641 11.1963 0.988889 1 1 0 84
54.7325 11.3572 0.988889 1 1 0 85
54.2111 11.5182 0.988889 1 1 0 86
53.6995 11.6794 0.988889 1 1 0 87
53.1975 11.8406 0.988889 1 1 0 88
52.7048 12.0019 0.988889 1 1 0 89
52.2211 12.1632 0.988889 1 1 0 90
51.7463 12.3245 0.988889 1 1 0 91
51.2799 12.4858 0.988889 1 1 0 92
50.822 12.6471 0.988889 1 1 0 93
50.3721 12.8084 0.988889 1 1 0 94
49.9301 12.9696 0.988889 1 1 0 95
49.4958 13.1308 0.988889 1 1 0 96
49.069 13.2918 0.988889 1 1 0 97
48.6495 13.4528 0.988889 1 1 0 98
48.2371 13.6136 0.988889 1 1 0 99
47.8316 13.7743 0.988889 1 1 0 100
47.4329 13.9349 0.988889 1 1 0 101
47.0408 14.0952 0.988889 1 1 0 102
46.6551 14.2554 0.988889 1 1 0 103
46.2757 14.4154 0.988889 1 1 0 104
45.9024 14.5751 0.988889 1 1 0 105
45.5351 14.7347 0.988889 1 1 0 106
45.1736 14.8939 0.988889 1 1 0 107
44.8179 15.0529 0.988889 1 1 0 108
44.4676 15.2117 0.988889 1 1 0 109
44.1228 15.3701 0.988889 1 1 0 110
43.7833 15.5282 0.988889 1 1 0 111
43.449 15.686 0.988889 1 1 0 112
43.1198 15.8435 0.988889 1 1 0 113
42.7955 16.0006 0.988889 1 1 0 114
42.4761 16.1574 0.988889 1 1 0 115
42.1614 16.3138 0.988889 1 1 0 116
41.8513 16.4698 0.988889 1 1 0 117
41.5457 16.6253 0.988889 1 1 0 118
41.2446 16.7805 0.988889 1 1 0 119
40.9478 16.9353 0.988889 1 1 0 120
40.6553 17.0895 0.988889 1 1 0 121
40.3669 17.2434 0.988889 1 1 0 122
40.0825 17.3968 0.988889 1 1 0 123
39.8022 17.5497 0.988889 1 1 0 124
39.5257 17.7021 0.988889 1 1 0 125
39.253 17.854 0.988889 1 1 0 126
38.9841 18.0054 0.988889 1 1 0 127
38.7189 18.1562 0.988889 1 1 0 128
38.4572 18.3066 0.988889 1 1 0 129
38.199 18.4564 0.988889 1 1 0 130
37.9443 18.6056 0.988889 1 1 0 131
37.693 18.7542 0.988889 1 1 0 132
37.445 18.9023 0.988889 1 1 0 133
37.2002 19.0498 0.988889 1 1 0 134
36.9586 19.1967 0.988889 1 1 0 135
36.7201 19.343 0.988889 1 1 0 136
36.4846 19.4887 0.988889 1 1 0 137
36.2522 19.6337 0.988889 1 1 0 138
36.0227 19.7781 0.988889 1 1 0 139
35.7961 19.9218 0.988889 1 1 0 140
35.5723 20.0649 0.988889 1 1 0 141
35.3513 20.2074 0.988889 1 1 0 142
35.1331 20.3491 0.988889 1 1 0 143
34.9175 20.4902 0.988889 1 1 0 144
34.7045 20.6306 0.988889 1 1 0 145
34.4942 20.7703 0.988889 1 1 0 146
34.2863 20.9092 0.988889 1 1 0 147
34.081 21.0475 0.988889 1 1 0 148
33.8781 21.185 0.988889 1 1 0 149
33.6776 21.3218 0.988889 1 1 0 150
33.4795 21.4579 0.988889 1 1 0 151
33.2836 21.5932 0.988889 1 1 0 152
33.0901 21.7278 0.988889 1 1 0 153
32.8988 21.8616 0.988889 1 1 0 154
32.7097 21.9946 0.988889 1 1 0 155
32.5227 22.1269 0.988889 1 1 0 156
32.3379 22.2584 0.988889 1 1 0 157
32.1552 22.3891 0.988889 1 1 0 158
31.9745 22.519 0.988889 1 1 0 159
31.7958 22.6481 0.988889 1 1 0 160
31.6192 22.7763 0.988889 1 1 0 161
31.4444 22.9038 0.988889 1 1 0 162
31.2716 23.0305 0.988889 1 1 0 163
31.1007 23.1563 0.988889 1 1 0 164
30.9317 23.2813 0.988889 1 1 0 165
30.7644 23.4055 0.988889 1 1 0 166
30.599 23.5288 0.988889 1 1 0 167
30.4353 23.6513 0.988889 1 1 0 168
30.2734 23.7729 0.988889 1 1 0 169
30.1132 23.8937 0.988889 1 1 0 170
29.9547 24.0136 0.988889 1 1 0 171
29.7979 24.1327 0.988889 1 1 0 172
29.6426 24.2508 0.988889 1 1 0 173
29.489 24.3682 0.988889 1 1 0 174
29.337 24.4846 0.988889 1 1 0 175
29.1865 24.6001 0.988889 1 1 0 176
29.0376 24.7148 0.988889 1 1 0 177
28.8902 24.8285 0.988889 1 1 0 178
28.7442 24.9414 0.988889 1 1 0 179
28.5998 25.0534 0.988889 1 1 0 180
28.4567 25.1645 0.988889 1 1 0 181
28.3151 25.2746 0.988889 1 1 0 182
28.1749 25.3839 0.988889 1 1 0 183
28.0361 25.4922 0.988889 1 1 0 184
27.8987 25.5996 0.988889 1 1 0 185
27.7626 25.7062 0.988889 1 1 0 186
27.6278 25.8117 0.988889 1 1 0 187
27.4943 25.9164 0.988889 1 1 0 188
27.3621 26.0201 0.988889 1 1 0 189
27.2311 26.1229 0.988889 1 1 0 190
27.1014 26.2248 0.988889 1 1 0 191
26.973 26.3258 0.988889 1 1 0 192
26.8457 26.4258 0.988889 1 1 0 193
26.7197 26.5248 0.988889 1 1 0 194
26.5948 26.623 0.988889 1 1 0 195
26.4711 26.7202 0.988889 1 1 0 196
26.3485 26.8164 0.988889 1 1 0 197
26.2271 26.9117 0.988889 1 1 0 198
26.1068 27.006 0.988889 1 1 0 199
25.9875 27.0994 0.988889 1 1 0 200
25.9374 27.1387 0.988889 1 1 0 201
25.8873 26.9118 0.845289 0.8 0.888889 1 202
25.8371 25.9176 0.514457 0.5 0.555556 4 203
25.7872 25.4457 0.370803 0.4 0.444444 5 204
25.7369 24.866 0.299332 0.3 0.333333 6 205
25.6869 24.9026 0.272213 0.3 0.333333 6 206
25.6369 24.9392 0.285167 0.3 0.333333 6 207
25.5868 24.9759 0.276428 0.3 0.333333 6 208
25.5367 25.0125 0.325459 0.3 0.333333 6 209
25.4866 25.6691 0.405064 0.4 0.444444 5 210
25.4364 26.6219 0.636665 0.6 0.666667 3 211
25.3863 27.5685 0.999726 1 1 0 212
25.3361 27.6075 0.991172 1 1 0 213
25.2862 27.6462 0.902927 0.9 1 0 214
25.236 27.6851 0.988889 1 1 0 215
25.186 27.7238 0.988889 1 1 0 216
25.1357 27.7627 0.988889 1 1 0 217
25.0857 27.8013 0.988889 1 1 0 218
25.0357 27.84 0.997772 1 1 0 219
24.9854 27.8787 0.988889 1 1 0 220
24.9354 27.3482 0.749146 0.7 0.777778 2 221
24.8853 26.1134 0.409799 0.4 0.444444 5 222
24.8353 25.5228 0.289375 0.3 0.333333 6 223
24.7852 25.559 0.229588 0.2 0.333333 6 224
24.7349 24.8329 0.197931 0.2 0.222222 7 225
24.6849 25.6314 0.226361 0.2 0.333333 6 226
24.6348 24.9038 0.199589 0.2 0.222222 7 227
24.5847 24.9392 0.149105 0.1 0.222222 7 228
24.5347 24.9745 0.14753 0.1 0.222222 7 229
24.4846 25.0098 0.1356 0.1 0.222222 7 230
24.4343 25.0452 0.138852 0.1 0.222222 7 231
24.3843 25.0804 0.138778 0.1 0.222222 7 232
24.3343 25.1155 0.145173 0.1 0.222222 7 233
24.284 25.1508 0.157396 0.2 0.222222 7 234
24.234 25.1858 0.175955 0.2 0.222222 7 235
24.184 25.2208 0.208508 0.2 0.222222 7 236
24.1338 26.0257 0.271982 0.3 0.333333 6 237
24.0836 26.6966 0.402457 0.4 0.444444 5 238
24.0336 27.2585 0.49926 0.5 0.555556 4 239
23.9835 28.3631 0.821682 0.8 0.888889 1 240
23.9334 28.6768 0.988889 1 1 0 241
23.8833 28.7141 0.988889 1 1 0 242
23.8332 28.7512 0.988889 1 1 0 243
23.7831 28.7883 0.998214 1 1 0 244
23.7331 28.244 0.747995 0.7 0.777778 2 245
23.6828 27.9258 0.666065 0.7 0.666667 3 246
23.6328 28.8989 0.988889 1 1 0 247
23.5827 27.5827 0.454403 0.5 0.555556 4 248
23.5325 28.3892 0.71069 0.7 0.777778 2 249
23.4824 28.0695 0.599669 0.6 0.666667 3 250
23.4324 27.1584 0.404019 0.4 0.444444 5 251
23.3823 25.7734 0.182593 0.2 0.222222 7 252
23.3321 25.8074 0.184066 0.2 0.222222 7 253
23.2822 25.8412 0.181523 0.2 0.222222 7 254
23.232 27.2976 0.406058 0.4 0.444444 5 255
23.182 29.2256 0.988578 1 1 0 256
23.1317 26.723 0.231187 0.2 0.333333 6 257
23.0817 25.9757 0.141239 0.1 0.222222 7 258
23.0316 26.0092 0.177346 0.2 0.222222 7 259
22.9815 27.4696 0.38238 0.4 0.444444 5 260
22.9314 28.4567 0.592303 0.6 0.666667 3 261
22.8814 26.8918 0.297228 0.3 0.333333 6 262
22.8312 26.1418 0.173326 0.2 0.222222 7 263
22.7811 26.1747 0.144848 0.1 0.222222 7 264
22.7311 26.2075 0.204731 0.2 0.222222 7 265
22.6809 28.2082 0.483083 0.5 0.555556 4 266
22.6307 29.6122 0.988889 1 1 0 267
22.5807 29.0557 0.721364 0.7 0.777778 2 268
22.5306 29.6807 0.994407 1 1 0 269
22.4805 26.3699 0.218703 0.2 0.222222 7 270
22.4304 26.4021 0.213785 0.2 0.222222 7 271
22.3804 29.7823 0.986943 1 1 0 272
22.3302 26.466 0.167309 0.2 0.222222 7 273
22.2802 26.4977 0.126969 0.1 0.222222 7 274
22.23 26.5294 0.158471 0.2 0.222222 7 275
22.1798 26.5609 0.139468 0.1 0.222222 7 276
22.1298 28.0319 0.415454 0.4 0.444444 5 277
22.0798 29.9814 0.988889 1 1 0 278
22.0297 28.0954 0.377142 0.4 0.444444 5 279
21.9795 29.0896 0.617195 0.6 0.666667 3 280
21.9293 28.6985 0.540954 0.5 0.555556 4 281
21.8793 30.1107 0.998101 1 1 0 282
21.8291 30.1426 0.988889 1 1 0 283
21.7791 29.2157 0.590886 0.6 0.666667 3 284
21.7291 27.6294 0.283855 0.3 0.333333 6 285
21.679 29.6406 0.723264 0.7 0.777778 2 286
21.6288 26.8979 0.152912 0.2 0.222222 7 287
21.5787 27.7198 0.222756 0.2 0.333333 6 288
21.4284 27.8086 0.291456 0.3 0.333333 6 291
21.3783 29.8226 0.776918 0.8 0.777778 2 292
21.3282 29.4884 0.657531 0.7 0.666667 3 293
21.2781 27.1023 0.203667 0.2 0.222222 7 294
21.228 28.5791 0.413776 0.4 0.444444 5 295
21.1779 30.5383 0.988889 1 1 0 296
21.1278 30.5672 0.893696 0.9 1 0 297
21.0776 28.0092 0.275766 0.3 0.333333 6 298
21.0275 27.2428 0.146822 0.1 0.222222 7 299
20.9776 27.2703 0.192761 0.2 0.222222 7 300
20.7771 27.3782 0.164137 0.2 0.222222 7 304
20.727 27.4047 0.198665 0.2 0.222222 7 305
20.677 30.816 0.960376 1 1 0 306
20.6268 29.4518 0.474938 0.5 0.555556 4 307
20.5767 29.4777 0.49226 0.5 0.555556 4 308
20.4264 29.9795 0.664646 0.7 0.666667 3 311
20.3763 27.5833 0.119825 0.1 0.222222 7 312
20.3262 30.9945 0.988889 1 1 0 313
20.2762 27.6321 0.134973 0.1 0.222222 7 314
19.9755 29.7668 0.523553 0.5 0.555556 4 320
19.9253 30.8921 0.843313 0.8 0.888889 1 321
19.8753 28.6114 0.329377 0.3 0.333333 6 322
19.8251 31.223 0.969132 1 1 0 323
19.7751 28.6545 0.227172 0.2 0.333333 6 324
19.725 31.2646 0.988889 1 1 0 325
19.6748 27.9026 0.19592 0.2 0.222222 7 326
19.5747 27.9435 0.196284 0.2 0.222222 7 328
19.5246 27.9635 0.114066 0.1 0.222222 7 329
19.4244 28.0026 0.156576 0.2 0.222222 7 331
19.3743 29.4678 0.388116 0.4 0.444444 5 332
19.3242 31.1288 0.802941 0.8 0.888889 1 333
19.2741 28.8504 0.321368 0.3 0.333333 6 334
19.224 30.0636 0.445333 0.4 0.555556 4 335
19.0737 28.1286 0.127558 0.1 0.222222 7 338
19.0236 31.5133 0.931087 0.9 1 0 339
18.9735 28.951 0.226914 0.2 0.333333 6 340
18.6729 28.2505 0.185933 0.2 0.222222 7 346
18.6228 29.0505 0.222924 0.2 0.333333 6 347
18.4725 29.0867 0.232516 0.2 0.333333 6 350
18.3723 28.325 0.200847 0.2 0.222222 7 352
18.3222 29.7653 0.417053 0.4 0.444444 5 353
18.2721 28.3463 0.167565 0.2 0.222222 7 354
18.1719 29.147 0.288377 0.3 0.333333 6 356
18.0216 29.8137 0.397219 0.4 0.444444 5 359
17.7711 28.4248 0.135236 0.1 0.222222 7 364
17.6208 30.7932 0.613028 0.6 0.666667 3 367
17.5707 31.7355 0.994248 1 1 0 368
17.5206 28.445 0.118428 0.1 0.222222 7 369
17.3703 29.8525 0.370328 0.4 0.444444 5 372
17.2701 28.4514 0.115385 0.1 0.222222 7 374
17.22 31.7161 0.998808 1 1 0 375
17.1699 29.2138 0.299823 0.3 0.333333 6 376
17.1198 31.7045 0.952444 1 1 0 377
17.0697 29.2077 0.272866 0.3 0.333333 6 378
17.0196 28.4431 0.15046 0.2 0.222222 7 379
16.9695 31.104 0.776123 0.8 0.777778 2 380
16.9194 30.3408 0.500788 0.5 0.555556 4 381
16.8693 29.1878 0.253753 0.3 0.333333 6 382
16.8192 29.1812 0.311638 0.3 0.333333 6 383
16.7691 30.7196 0.597759 0.6 0.666667 3 384
16.719 29.7879 0.414537 0.4 0.444444 5 385
16.6689 31.6166 0.913236 0.9 1 0 386
16.6188 31.0314 0.718123 0.7 0.777778 2 387
16.5687 29.7565 0.359361 0.4 0.444444 5 388
16.5186 29.127 0.26726 0.3 0.333333 6 389
16.4685 30.6451 0.664463 0.7 0.666667 3 390
16.4184 30.231 0.469021 0.5 0.555556 4 391
16.3683 31.5233 0.988889 1 1 0 392
16.3182 30.9392 0.694354 0.7 0.777778 2 393
16.2681 30.1832 0.464443 0.5 0.555556 4 394
16.218 31.4655 0.994682 1 1 0 395
16.1679 31.4446 0.922798 0.9 1 0 396
16.1178 30.5223 0.582094 0.6 0.666667 3 397
16.0677 31.4 0.98889 1 1 0 398
16.0176 31.3764 0.98889 1 1 0 399
15.9676 30.7942 0.74304 0.7 0.777778 2 400
15.9175 31.3266 0.900513 0.9 1 0 401
15.8674 31.3003 0.93925 0.9 1 0 402
15.8173 31.2731 0.998917 1 1 0 403
15.7672 31.2449 0.978894 1 1 0 404
15.7171 31.2158 0.996638 1 1 0 405
15.667 31.1858 0.988889 1 1 0 406
15.6169 31.1547 0.999622 1 1 0 407
15.5668 31.1227 0.988889 1 1 0 408
15.5167 31.0897 0.988889 1 1 0 409
15.4666 31.0558 0.988889 1 1 0 410
15.4165 31.0207 0.988889 1 1 0 411
15.3664 30.9848 0.988889 1 1 0 412
15.3163 30.9477 0.988889 1 1 0 413
15.2662 30.9097 0.988889 1 1 0 414
15.2161 30.8706 0.988889 1 1 0 415
15.166 30.8304 0.988889 1 1 0 416
15.1159 30.7892 0.988889 1 1 0 417
15.0658 30.7469 0.988889 1 1 0 418
15.0157 30.7035 0.988889 1 1 0 419
14.9656 30.6591 0.988889 1 1 0 420
14.9155 30.6135 0.988889 1 1 0 421
14.8654 30.5668 0.988889 1 1 0 422
14.8153 30.519 0.988889 1 1 0 423
14.7652 30.4701 0.988889 1 1 0 424
14.7151 30.42 0.988889 1 1 0 425
14.665 30.3687 0.988889 1 1 0 426
14.6149 30.3163 0.988889 1 1 0 427
14.5648 30.2627 0.988889 1 1 0 428
14.5147 30.2079 0.988889 1 1 0 429
14.4646 30.1519 0.988889 1 1 0 430
14.4145 30.0947 0.988889 1 1 0 431
14.3644 30.0362 0.98889 1 1 0 432
14.3143 29.9766 0.988889 1 1 0 433
14.2642 29.9157 0.98889 1 1 0 434
14.2141 29.8536 0.988889 1 1 0 435
14.164 29.5478 0.880949 0.9 0.888889 1 436
14.1139 29.4842 0.793239 0.8 0.888889 1 437
14.0638 29.1629 0.676881 0.7 0.777778 2 438
14.0137 29.5924 0.942491 0.9 1 0 439
13.9636 28.3913 0.447853 0.4 0.555556 4 440
13.9135 29.454 0.945559 0.9 1 0 441
13.8634 29.3828 0.959853 1 1 0 442
13.8133 29.3103 0.98889 1 1 0 443
13.7632 27.6876 0.342875 0.3 0.444444 5 444
13.7131 28.6795 0.737479 0.7 0.777778 2 445
13.663 28.6052 0.676921 0.7 0.777778 2 446
13.6129 29.0067 0.968624 1 1 0 447
13.5628 27.4078 0.339436 0.3 0.444444 5 448
13.5127 26.8251 0.24947 0.2 0.333333 6 449
13.4626 26.753 0.227021 0.2 0.333333 6 450
13.4125 27.1842 0.356466 0.4 0.444444 5 451
13.3624 28.5961 0.999621 1 1 0 452
13.3123 26.5293 0.267713 0.3 0.333333 6 453
13.2622 25.8506 0.138559 0.1 0.222222 7 454
12.7612 25.0365 0.118044 0.1 0.222222 7 464
10.0558 18.7217 0.382791 0.4 0.444444 5 518
10.0057 18.2702 0.247095 0.2 0.333333 6 519
9.9055 18.5771 0.605938 0.6 0.666667 3 521
9.85539 17.4227 0.154938 0.2 0.222222 7 522
9.8053 17.5617 0.238735 0.2 0.333333 6 523
9.75521 18.1496 0.672474 0.7 0.777778 2 524
9.70509 16.8961 0.203383 0.2 0.222222 7 525
9.65499 17.4705 0.495107 0.5 0.555556 4 526
9.60489 17.4321 0.655764 0.7 0.666667 3 527
9.55481 16.6479 0.330502 0.3 0.333333 6 528
9.50471 16.8931 0.449125 0.4 0.555556 4 529
9.4546 17.1807 0.909266 0.9 1 0 530
9.35439 15.8959 0.275673 0.3 0.333333 6 532
8.80331 13.5308 0.122361 0.1 0.222222 7 543
8.05181 11.0189 0.574836 0.6 0.666667 3 558
8.00171 10.3621 0.205762 0.2 0.222222 7 559
7.90149 10.3842 0.652617 0.7 0.666667 3 561
7.85141 10.1735 0.606187 0.6 0.666667 3 562
7.80131 9.69943 0.224202 0.2 0.333333 6 563
7.7512 9.37006 0.198198 0.2 0.222222 7 564
7.70109 9.54431 0.560208 0.6 0.666667 3 565
7.65111 9.27745 0.514799 0.5 0.555556 4 566
7.601 8.78055 0.21178 0.2 0.222222 7 567
7.55089 8.58517 0.155017 0.2 0.222222 7 568
7.50081 8.39062 0.187377 0.2 0.222222 7 569
7.4507 8.38743 0.43355 0.4 0.444444 5 570
7.4007 8.10589 0.279538 0.3 0.333333 6 571
7.3506 8.10517 0.60497 0.6 0.666667 3 572
7.3005 7.85818 0.514356 0.5 0.555556 4 573
7.2504 7.59686 0.397102 0.4 0.444444 5 574
7.20031 7.50474 0.637948 0.6 0.666667 3 575
7.15019 7.40122 0.996151 1 1 0 576
7.1001 7.07293 0.46266 0.5 0.555556 4 577
7.0501 7.00366 0.976288 1 1 0 578
7.00001 6.80729 0.980441 1 1 0 579
5.57172 2.24548 0.987699 1 1 0 580
5.5217 2.13078 0.989054 1 1 0 581
5.47168 2.01388 0.738422 0.7 0.777778 2 582
5.42166 1.91174 0.988889 1 1 0 583
5.37164 1.80044 0.571043 0.6 0.666667 3 584
5.32162 1.67489 0.142013 0.1 0.222222 7 585
5.2716 1.58086 0.16049 0.2 0.222222 7 586
5.22158 1.49005 0.195469 0.2 0.222222 7 587
5.17156 1.41482 0.425034 0.4 0.444444 5 588
5.02152 1.17196 0.637277 0.6 0.666667 3 591
4.82144 0.878702 0.205244 0.2 0.222222 7 595
4.7214 0.761811 0.720569 0.7 0.777778 2 597
4.62136 0.646957 0.145144 0.1 0.222222 7 599
4.57134 0.59884 0.609852 0.6 0.666667 3 600
4.52132 0.550715 0.491625 0.5 0.555556 4 601
4.4713 0.504066 0.689759 0.7 0.777778 2 602
4.42128 0.46007 0.992061 1 1 0 603
4.37126 0.419648 0.988889 1 1 0 604
4.32124 0.381819 0.988889 1 1 0 605
4.27124 0.346511 0.988889 1 1 0 606
4.22122 0.313609 0.988889 1 1 0 607
4.1712 0.283436 0.855323 0.9 0.888889 1 608
4.12118 0.256761 0.463336 0.5 0.555556 4 609
4.07116 0.230897 0.269153 0.3 0.333333 6 610
4.02114 0.206842 0.176729 0.2 0.222222 7 611
3.97112 0.184658 0.113866 0.1 0.222222 7 612
3.77104 0.113254 0.171785 0.2 0.222222 7 616
3.3209 0.0289494 0.455069 0.5 0.555556 4 625
3.27088 0.0242503 0.475475 0.5 0.555556 4 626
3.22086 0.0201885 0.535962 0.5 0.555556 4 627
3.0208 0.00917448 0.267502 0.3 0.333333 6 631
2.97077 0.00732069 0.414322 0.4 0.444444 5 632
2.87073 0.00464238 0.247241 0.2 0.333333 6 634
2.82072 0.00347308 0.989 1 1 0 635
2.7707 0.00268745 0.989 1 1 0 636
2.72067 0.00205798 0.989 1 1 0 637
2.67068 0.0015591 0.989 1 1 0 638
2.62066 0.00116733 0.989 1 1 0 639
2.57065 0.000863373 0.966783 1 1 0 640
2.52063 0.000673818 0.134189 0.1 0.222222 7 641
2.37059 0.000234122 0.510027 0.5 0.555556 4 644
2.02046 1.09981e-05 0.56177 0.6 0.666667 3 651
1.92042 3.59747e-06 0.800632 0.8 0.888889 1 653
1.87041 2.01621e-06 0.749395 0.7 0.777778 2 654
1.82038 1.04836e-06 0.999883 1 1 0 655
1.57028 2.70988e-08 0.117023 0.1 0.222222 7 660
1.3702 4.3165e-10 0.630501 0.6 0.666667 3 664
0.869999 3.17198e-18 0.31 0.3 0.333333 6 674
0.814129 8.53694e-20 0.386695 0.4 0.444444 5 675
0.750662 7.05878e-22 0.571784 0.6 0.666667 3 676
0.673092 6.15858e-25 0.563867 0.6 0.666667 3 677
0.595523 8.211e-29 0.665329 0.7 0.666667 3 678
0.493663 8.39727e-36 0.697828 0.7 0.777778 2 679
0.429804 6.7842e-42 0.769315 0.8 0.777778 2 680


==> fig/noonScloudScattKtempe.txt <==
0  22.7179
0.01  22.801
0.02  22.884
0.03  22.967
0.04  23.0504
0.05  23.1363
0.06  23.2232
0.07  23.3104
0.08  23.3975
0.09  23.4847
0.1  23.1937
0.11  22.8649
0.12  22.5362
0.13  22.2074
0.14  21.879
0.15  21.5477
0.16  21.2152
0.17  20.8827
0.18  20.5501
0.19  20.1892
0.2  19.822
0.21  19.4548
0.22  19.0875
0.23  18.7196
0.24  18.3503
0.25  17.9802
0.26  17.6101
0.27  17.24
0.28  16.7666
0.29  16.2545
0.3  15.7424
0.31  15.2302
0.32  14.7162
0.33  14.2047
0.34  13.6957
0.35  13.1867
0.36  12.6777
0.37  12.1054
0.38  11.4968
0.39  10.8882
0.4  10.2796
0.41  9.66676
0.42  9.05495
0.43  8.44627
0.44  7.83758
0.45  7.2289
0.46  6.60252
0.47  5.96139
0.48  5.32027
0.49  4.67914
0.5  4.04454
0.51  3.4111
0.52  2.77332
0.53  2.13554
0.54  1.49776
0.55  0.836593
0.56  0.147357
0.57  -0.541879
0.58  -1.23111
0.59  -1.92234
0.6  -2.61393
0.61  -3.30202
0.62  -3.99012
0.63  -4.67822
0.64  -5.36905
0.65  -6.06468
0.66  -6.76031
0.67  -7.45594
0.68  -8.15572
0.69  -8.86047
0.7  -9.56642
0.71  -10.2724
0.72  -10.9783
0.73  -11.6587
0.74  -12.2708
0.75  -12.8829
0.76  -13.495
0.77  -14.1096
0.78  -14.7284
0.79  -15.3471
0.8  -15.9657
0.81  -16.5844
0.82  -17.2158
0.83  -17.9043
0.84  -18.5929
0.85  -19.2814
0.86  -19.9656
0.87  -20.6387
0.88  -21.3165
0.89  -21.9944
0.9  -22.6723
0.91  -23.3673
0.92  -24.2329
0.93  -25.0986
0.94  -25.9642
0.95  -26.8312
0.96  -27.7038
0.97  -28.5736
0.98  -29.4432
0.99  -30.3127


==> fig/noonScloudScattKtempe2.txt <==
0.0787425  11.8885
0.0887425  11.7279
0.0987425  11.646
0.108743  11.6177
0.118743  15.5695
0.128743  23.1301
0.138743  24.6137
0.148743  25.4967
0.158743  25.7787
0.168743  25.9069
0.178743  25.8431
0.188743  25.6311
0.198743  25.4201
0.208743  25.0699
0.218743  24.5974
0.228743  24.1545
0.238743  23.7546
0.248743  23.3059
0.258743  22.7494
0.268743  22.217
0.278743  21.6833
0.288743  21.0817
0.298743  20.4203
0.308743  19.7528
0.318743  19.0616
0.328743  18.349
0.338743  17.6364
0.348743  16.8563
0.358743  16.0275
0.368743  15.218
0.378743  14.4069
0.388743  13.59
0.398743  12.7446
0.408743  11.9033
0.418743  11.0698
0.428743  10.2337
0.438743  9.37165
0.448743  8.5175
0.458743  7.65995
0.468743  6.80287
0.478743  5.9505
0.488743  5.09543
0.498743  4.22235
0.508743  3.34238
0.518743  2.47742
0.528743  1.62867
0.538743  0.764473
0.548743  -0.103373
0.558743  -0.954598
0.568743  -1.80345
0.578743  -2.65588
0.588743  -3.53234
0.598743  -4.4117
0.608743  -5.28437
0.618743  -6.1484
0.628743  -6.99614
0.638743  -7.8192
0.648743  -8.657
0.658743  -9.53344
0.668743  -10.4058
0.678743  -11.2609
0.688743  -12.1144
0.698743  -12.9673
0.708743  -13.7923
0.718743  -14.623
0.728743  -15.4603
0.738743  -16.2999
0.748743  -17.1365
0.758743  -17.9735
0.768743  -18.828
0.778743  -19.6775
0.788743  -20.5203
0.798743  -21.3576
0.808743  -22.2042
0.818743  -23.0526
0.828743  -23.9017
0.838743  -24.7462
0.848743  -25.6044
0.858743  -26.4715
0.868743  -27.3395
0.878743  -28.2047
0.888743  -29.0809
0.898743  -29.9673
0.908743  -30.8774
0.918743  -31.7848
0.928743  -32.7165
0.938743  -33.6649
0.948743  -34.5993
0.958743  -35.5816
0.968743  -36.7142
0.978743  -37.8462
0.988743  -38.9458
0.998743  -40.0702


==> fig/noonScloudScattKtempea.txt <==
0  22.0886
0.01  22.1712
0.02  22.2537
0.03  22.3363
0.04  22.4194
0.05  22.5032
0.06  22.5461
0.07  22.282
0.08  22.0179
0.09  21.7538
0.1  21.4888
0.11  21.2229
0.12  20.9278
0.13  20.5374
0.14  20.147
0.15  19.7566
0.16  19.3655
0.17  18.974
0.18  18.5597
0.19  18.1035
0.2  17.6473
0.21  17.1911
0.22  16.7476
0.23  16.3073
0.24  15.8137
0.25  15.2603
0.26  14.7069
0.27  14.1535
0.28  13.6016
0.29  13.0499
0.3  12.4415
0.31  11.7933
0.32  11.145
0.33  10.4957
0.34  9.81488
0.35  9.13405
0.36  8.49922
0.37  7.88331
0.38  7.26739
0.39  6.65268
0.4  6.04467
0.41  5.43665
0.42  4.81203
0.43  4.18392
0.44  3.5558
0.45  2.92818
0.46  2.30192
0.47  1.67566
0.48  1.06214
0.49  0.449479
0.5  -0.163185
0.51  -0.778514
0.52  -1.39807
0.53  -2.01428
0.54  -2.5782
0.55  -3.14212
0.56  -3.70604
0.57  -4.28254
0.58  -4.8714
0.59  -5.46815
0.6  -6.10089
0.61  -6.73362
0.62  -7.36636
0.63  -8.00653
0.64  -8.65122
0.65  -9.28578
0.66  -9.8962
0.67  -10.5066
0.68  -11.117
0.69  -11.7104
0.7  -12.2979
0.71  -12.8837
0.72  -13.4671
0.73  -14.0506
0.74  -14.634
0.75  -15.2062
0.76  -15.7765
0.77  -16.3703
0.78  -16.9843
0.79  -17.5983
0.8  -18.2122
0.81  -18.8341
0.82  -19.4562
0.83  -20.1409
0.84  -20.8602
0.85  -21.5795
0.86  -22.2983
0.87  -23.0117
0.88  -23.7251
0.89  -24.5016
0.9  -25.2975
0.91  -26.0934
0.92  -26.888
0.93  -27.6774
0.94  -28.4668
0.95  -29.4203
0.96  -30.3956
0.97  -31.371
0.98  -32.3461
0.99  -33.3207


==> fig/noonStempe.txt <==
0.0787425  6.65724
0.0887425  6.49328
0.0987425  6.4069
0.108743  6.36636
0.118743  9.97842
0.128743  17.1818
0.138743  20.1422
0.148743  21.0988
0.158743  21.1766
0.168743  21.4436
0.178743  21.4767
0.188743  21.4065
0.198743  21.3228
0.208743  21.0415
0.218743  20.7373
0.228743  20.3873
0.238743  20.0364
0.248743  19.5109
0.258743  18.9752
0.268743  18.5069
0.278743  18.0468
0.288743  17.6485
0.298743  17.2277
0.308743  16.609
0.318743  15.9817
0.328743  15.3544
0.338743  14.7271
0.348743  14.0998
0.358743  13.518
0.368743  12.8892
0.378743  12.236
0.388743  11.5825
0.398743  10.9162
0.408743  10.2455
0.418743  9.56218
0.428743  8.84182
0.438743  8.13849
0.448743  7.44047
0.458743  6.73553
0.468743  6.03059
0.478743  5.32565
0.488743  4.6207
0.498743  3.92168
0.508743  3.232
0.518743  2.51582
0.528743  1.80052
0.538743  1.08772
0.548743  0.374913
0.558743  -0.337893
0.568743  -1.06063
0.578743  -1.74268
0.588743  -2.40677
0.598743  -3.07086
0.608743  -3.73495
0.618743  -4.39904
0.628743  -5.07924
0.638743  -5.75976
0.648743  -6.42056
0.658743  -7.06764
0.668743  -7.71518
0.678743  -8.36272
0.688743  -9.01029
0.698743  -9.65869
0.708743  -10.2845
0.718743  -10.9086
0.728743  -11.5327
0.738743  -12.1569
0.748743  -12.778
0.758743  -13.4073
0.768743  -14.0287
0.778743  -14.6349
0.788743  -15.2605
0.798743  -15.8918
0.808743  -16.5232
0.818743  -17.1546
0.828743  -17.7536
0.838743  -18.36
0.848743  -18.9626
0.858743  -19.567
0.868743  -20.1744
0.878743  -20.7818
0.888743  -21.4016
0.898743  -22.0243
0.908743  -22.6587
0.918743  -23.2932
0.928743  -23.9277
0.938743  -24.5774
0.948743  -25.2636
0.958743  -25.9498
0.968743  -26.636
0.978743  -27.3193
0.988743  -28.0079
0.998743  -28.7081


==> fig/nooncloudScattKKKtempe.txt <==
0.0807422  6.29072
0.0907422  6.11545
0.100742  5.94018
0.110742  5.7649
0.120742  7.15752
0.130742  9.78311
0.140742  12.6851
0.150742  15.5871
0.160742  18.4891
0.170742  18.7294
0.180742  18.6225
0.190742  18.4875
0.200742  18.3526
0.210742  18.1521
0.220742  17.8464
0.230742  17.4446
0.240742  16.9998
0.250742  16.555
0.260742  16.0261
0.270742  15.4884
0.280742  14.8215
0.290742  14.1545
0.300742  13.4876
0.310742  12.7599
0.320742  12.0212
0.330742  11.2433
0.340742  10.4654
0.350742  9.66694
0.360742  8.85543
0.370742  8.00312
0.380742  7.13569
0.390742  6.26827
0.400742  5.3956
0.410742  4.5306
0.420742  3.62713
0.430742  2.72365
0.440742  1.82017
0.450742  0.936347
0.460742  0.054974
0.470742  -0.798166
0.480742  -1.65131
0.490742  -2.54278
0.500742  -3.45742
0.510742  -4.41549
0.520742  -5.38696
0.530742  -6.35843
0.540742  -7.29731
0.550742  -8.23753
0.560742  -9.18847
0.570742  -10.1394
0.580742  -11.0904
0.590742  -12.0103
0.600742  -12.9303
0.610742  -13.8619
0.620742  -14.7935
0.630742  -15.7343
0.640742  -16.6916
0.650742  -17.6448
0.660742  -18.597
0.670742  -19.5493
0.680742  -20.4889
0.690742  -21.4363
0.700742  -22.3504
0.710742  -23.2645
0.720742  -24.1781
0.730742  -25.0372
0.740742  -25.9125
0.750742  -26.8133
0.760742  -27.7142
0.770742  -28.6173
0.780742  -29.5035
0.790742  -30.409
0.800742  -31.3183
0.810742  -32.2277
0.820742  -33.1495
0.830742  -34.0743
0.840742  -34.9954
0.850742  -35.9164
0.860742  -36.8393
0.870742  -37.7935
0.880742  -38.7433
0.890742  -39.692
0.900742  -40.6408
0.910742  -41.6174
0.920742  -42.6322
0.930742  -43.6615
0.940742  -44.6933
0.950742  -45.725
0.960742  -46.8388
0.970742  -48.0037
0.980742  -49.1748
0.990742  -50.3459


==> fig/nooncloudScattKKlight.txt <==
300 0.429177 0.988889 1 1 0 0
284.976 0.473504 0.988889 1 1 0 1
271.385 0.519789 0.988889 1 1 0 2
259.032 0.568003 0.988889 1 1 0 3
247.754 0.618114 0.988889 1 1 0 4
237.417 0.670096 0.988889 1 1 0 5
227.908 0.723917 0.988889 1 1 0 6
219.132 0.779549 0.988889 1 1 0 7
211.006 0.836964 0.988889 1 1 0 8
203.462 0.896132 0.988889 1 1 0 9
196.438 0.957026 0.988889 1 1 0 10
189.883 1.01962 0.988889 1 1 0 11
183.751 1.08388 0.988889 1 1 0 12
178.004 1.14978 0.988889 1 1 0 13
172.604 1.21729 0.988889 1 1 0 14
167.523 1.28639 0.988889 1 1 0 15
162.732 1.35705 0.988889 1 1 0 16
158.208 1.42924 0.988889 1 1 0 17
153.928 1.50294 0.988889 1 1 0 18
149.874 1.57812 0.988889 1 1 0 19
146.028 1.65474 0.988889 1 1 0 20
142.374 1.73279 0.988889 1 1 0 21
138.899 1.81225 0.988889 1 1 0 22
135.59 1.89307 0.988889 1 1 0 23
132.434 1.97524 0.988889 1 1 0 24
129.422 2.05874 0.988889 1 1 0 25
126.544 2.14353 0.988889 1 1 0 26
123.791 2.2296 0.988889 1 1 0 27
121.155 2.31691 0.988889 1 1 0 28
118.63 2.40544 0.988889 1 1 0 29
116.207 2.49517 0.988889 1 1 0 30
113.881 2.58608 0.988889 1 1 0 31
111.647 2.67813 0.988889 1 1 0 32
109.499 2.77131 0.988889 1 1 0 33
107.431 2.86559 0.988889 1 1 0 34
105.441 2.96095 0.988889 1 1 0 35
103.523 3.05736 0.988889 1 1 0 36
101.673 3.1548 0.988889 1 1 0 37
99.8881 3.25325 0.988889 1 1 0 38
98.165 3.35269 0.988889 1 1 0 39
96.5003 3.45308 0.988889 1 1 0 40
94.8911 3.55442 0.988889 1 1 0 41
93.3347 3.65667 0.988889 1 1 0 42
91.8285 3.75982 0.988889 1 1 0 43
90.3702 3.86385 0.988889 1 1 0 44
88.9574 3.96872 0.988889 1 1 0 45
87.5882 4.07442 0.988889 1 1 0 46
86.2604 4.18093 0.988889 1 1 0 47
84.9724 4.28823 0.988889 1 1 0 48
83.7222 4.3963 0.988889 1 1 0 49
82.5083 4.50511 0.988889 1 1 0 50
81.329 4.61464 0.988889 1 1 0 51
80.183 4.72488 0.988889 1 1 0 52
79.0689 4.8358 0.988889 1 1 0 53
77.9853 4.94739 0.988889 1 1 0 54
76.931 5.05962 0.988889 1 1 0 55
75.9048 5.17247 0.988889 1 1 0 56
74.9056 5.28593 0.988889 1 1 0 57
73.9324 5.39997 0.988889 1 1 0 58
72.9842 5.51457 0.988889 1 1 0 59
72.06 5.62972 0.988889 1 1 0 60
71.1588 5.7454 0.988889 1 1 0 61
70.28 5.86159 0.988889 1 1 0 62
69.4226 5.97827 0.988889 1 1 0 63
68.5859 6.09542 0.988889 1 1 0 64
67.769 6.21302 0.988889 1 1 0 65
66.9715 6.33106 0.988889 1 1 0 66
66.1924 6.44951 0.988889 1 1 0 67
65.4313 6.56837 0.988889 1 1 0 68
64.6875 6.6876 0.988889 1 1 0 69
63.9604 6.8072 0.988889 1 1 0 70
63.2495 6.92715 0.988889 1 1 0 71
62.5542 7.04743 0.988889 1 1 0 72
61.874 7.16802 0.988889 1 1 0 73
61.2085 7.28891 0.988889 1 1 0 74
60.5571 7.41008 0.988889 1 1 0 75
59.9195 7.53151 0.988889 1 1 0 76
59.2951 7.65319 0.988889 1 1 0 77
58.6836 7.7751 0.988889 1 1 0 78
58.0846 7.89722 0.988889 1 1 0 79
57.4977 8.01955 0.988889 1 1 0 80
56.9225 8.14206 0.988889 1 1 0 81
56.3588 8.26474 0.988889 1 1 0 82
55.8061 8.38758 0.988889 1 1 0 83
55.2641 8.51055 0.988889 1 1 0 84
54.7325 8.63364 0.988889 1 1 0 85
54.2111 8.75685 0.988889 1 1 0 86
53.6995 8.88015 0.988889 1 1 0 87
53.1975 9.00353 0.988889 1 1 0 88
52.7048 9.12697 0.988889 1 1 0 89
52.2211 9.25047 0.988889 1 1 0 90
51.7463 9.374 0.988889 1 1 0 91
51.2799 9.49756 0.988889 1 1 0 92
50.822 9.62113 0.988889 1 1 0 93
50.3721 9.74469 0.988889 1 1 0 94
49.9301 9.86824 0.988889 1 1 0 95
49.4958 9.99175 0.988889 1 1 0 96
49.069 10.1152 0.988889 1 1 0 97
48.6495 10.2386 0.988889 1 1 0 98
48.2371 10.362 0.988889 1 1 0 99
47.8316 10.4853 0.988889 1 1 0 100
47.4329 10.6084 0.988889 1 1 0 101
47.0408 10.7315 0.988889 1 1 0 102
46.6551 10.8545 0.988889 1 1 0 103
46.2757 10.9773 0.988889 1 1 0 104
45.9024 11.1 0.988889 1 1 0 105
45.5351 11.2225 0.988889 1 1 0 106
45.1736 11.3448 0.988889 1 1 0 107
44.8179 11.467 0.988889 1 1 0 108
44.4676 11.589 0.988889 1 1 0 109
44.1228 11.7108 0.988889 1 1 0 110
43.7833 11.8324 0.988889 1 1 0 111
43.449 11.9538 0.988889 1 1 0 112
43.1198 12.0749 0.988889 1 1 0 113
42.7955 12.1958 0.988889 1 1 0 114
42.4761 12.3164 0.988889 1 1 0 115
42.1614 12.4368 0.988889 1 1 0 116
41.8513 12.5569 0.988889 1 1 0 117
41.5457 12.6767 0.988889 1 1 0 118
41.2446 12.7963 0.988889 1 1 0 119
40.9478 12.9155 0.988889 1 1 0 120
40.6553 13.0344 0.988889 1 1 0 121
40.3669 13.153 0.988889 1 1 0 122
40.0825 13.2712 0.988889 1 1 0 123
39.8022 13.3892 0.988889 1 1 0 124
39.5257 13.5067 0.988889 1 1 0 125
39.253 13.6239 0.988889 1 1 0 126
38.9841 13.7408 0.988889 1 1 0 127
38.7189 13.8573 0.988889 1 1 0 128
38.4572 13.9733 0.988889 1 1 0 129
38.199 14.089 0.988889 1 1 0 130
37.9443 14.2043 0.988889 1 1 0 131
37.693 14.3192 0.988889 1 1 0 132
37.445 14.4337 0.988889 1 1 0 133
37.2002 14.5477 0.988889 1 1 0 134
36.9586 14.6613 0.988889 1 1 0 135
36.7201 14.7745 0.988889 1 1 0 136
36.4846 14.8872 0.988889 1 1 0 137
36.2522 14.9995 0.988889 1 1 0 138
36.0227 15.1113 0.988889 1 1 0 139
35.7961 15.2226 0.988889 1 1 0 140
35.5723 15.3334 0.988889 1 1 0 141
35.3513 15.4438 0.988889 1 1 0 142
35.1331 15.5537 0.988889 1 1 0 143
34.9175 15.6631 0.988889 1 1 0 144
34.7045 15.7719 0.988889 1 1 0 145
34.4942 15.8803 0.988889 1 1 0 146
34.2863 15.9881 0.988889 1 1 0 147
34.081 16.0955 0.988889 1 1 0 148
33.8781 16.2022 0.988889 1 1 0 149
33.6776 16.3085 0.988889 1 1 0 150
33.4795 16.4142 0.988889 1 1 0 151
33.2836 16.5194 0.988889 1 1 0 152
33.0901 16.624 0.988889 1 1 0 153
32.8988 16.7281 0.988889 1 1 0 154
32.7097 16.8315 0.988889 1 1 0 155
32.5227 16.9345 0.988889 1 1 0 156
32.3379 17.0368 0.988889 1 1 0 157
32.1552 17.1386 0.988889 1 1 0 158
31.9745 17.2398 0.988889 1 1 0 159
31.7958 17.3404 0.988889 1 1 0 160
31.6192 17.4404 0.988889 1 1 0 161
31.4444 17.5398 0.988889 1 1 0 162
31.2716 17.6385 0.988889 1 1 0 163
31.1007 17.7367 0.988889 1 1 0 164
30.9317 17.8343 0.988889 1 1 0 165
30.7644 17.9313 0.988889 1 1 0 166
30.599 18.0276 0.988889 1 1 0 167
30.4353 18.1233 0.988889 1 1 0 168
30.2734 18.2184 0.988889 1 1 0 169
30.1132 18.3128 0.988889 1 1 0 170
29.9547 18.4066 0.988889 1 1 0 171
29.7979 18.4998 0.988889 1 1 0 172
29.6426 18.5923 0.988889 1 1 0 173
29.489 18.6842 0.988889 1 1 0 174
29.337 18.7754 0.988889 1 1 0 175
29.1865 18.8659 0.988889 1 1 0 176
29.0376 18.9558 0.988889 1 1 0 177
28.8902 19.0451 0.988889 1 1 0 178
28.7442 19.1336 0.988889 1 1 0 179
28.5998 19.2216 0.988889 1 1 0 180
28.4567 19.3088 0.988889 1 1 0 181
28.3151 19.3953 0.988889 1 1 0 182
28.1749 19.4812 0.988889 1 1 0 183
28.0361 19.5664 0.988889 1 1 0 184
27.8987 19.651 0.988889 1 1 0 185
27.7626 19.7348 0.988889 1 1 0 186
27.6278 19.8179 0.988889 1 1 0 187
27.4943 19.9004 0.988889 1 1 0 188
27.3621 19.9822 0.988889 1 1 0 189
27.2311 20.0632 0.988889 1 1 0 190
27.1014 20.1436 0.988889 1 1 0 191
26.973 20.2233 0.988889 1 1 0 192
26.8457 20.3023 0.988889 1 1 0 193
26.7197 20.3806 0.988889 1 1 0 194
26.5948 20.4581 0.988889 1 1 0 195
26.4711 20.535 0.988889 1 1 0 196
26.3485 20.6112 0.988889 1 1 0 197
26.2271 20.6866 0.988889 1 1 0 198
26.1068 20.7614 0.988889 1 1 0 199
25.9875 20.8354 0.988889 1 1 0 200
25.9374 20.8665 0.988889 1 1 0 201
25.8873 20.725 0.845289 0.8 0.888889 1 202
25.8371 20.0972 0.514457 0.5 0.555556 4 203
25.7872 19.8422 0.370803 0.4 0.444444 5 204
25.7369 19.5413 0.299332 0.3 0.333333 6 205
25.6869 19.5708 0.272213 0.3 0.333333 6 206
25.6369 19.6002 0.285167 0.3 0.333333 6 207
25.5868 19.6296 0.276428 0.3 0.333333 6 208
25.5367 19.6591 0.325459 0.3 0.333333 6 209
25.4866 20.0209 0.405064 0.4 0.444444 5 210
25.4364 20.5887 0.636665 0.6 0.666667 3 211
25.3863 21.2079 0.999726 1 1 0 212
25.3361 21.2388 0.991172 1 1 0 213
25.2862 21.2697 0.902927 0.9 1 0 214
25.236 21.3006 0.988889 1 1 0 215
25.186 21.3315 0.988889 1 1 0 216
25.1357 21.3624 0.988889 1 1 0 217
25.0857 21.3932 0.988889 1 1 0 218
25.0357 21.424 0.997772 1 1 0 219
24.9854 21.4548 0.988889 1 1 0 220
24.9354 21.1129 0.749146 0.7 0.777778 2 221
24.8853 20.377 0.409799 0.4 0.444444 5 222
24.8353 20.0697 0.289375 0.3 0.333333 6 223
24.7852 20.0989 0.229588 0.2 0.333333 6 224
24.7349 19.7309 0.197931 0.2 0.222222 7 225
24.6849 20.1572 0.226361 0.2 0.333333 6 226
24.6348 19.7883 0.199589 0.2 0.222222 7 227
24.5847 19.817 0.149105 0.1 0.222222 7 228
24.5347 19.8457 0.14753 0.1 0.222222 7 229
24.4846 19.8743 0.1356 0.1 0.222222 7 230
24.4343 19.903 0.138852 0.1 0.222222 7 231
24.3843 19.9316 0.138778 0.1 0.222222 7 232
24.3343 19.9601 0.145173 0.1 0.222222 7 233
24.284 19.9887 0.157396 0.2 0.222222 7 234
24.234 20.0171 0.175955 0.2 0.222222 7 235
24.184 20.0455 0.208508 0.2 0.222222 7 236
24.1338 20.4756 0.271982 0.3 0.333333 6 237
24.0836 20.8459 0.402457 0.4 0.444444 5 238
24.0336 21.17 0.49926 0.5 0.555556 4 239
23.9835 21.8835 0.821682 0.8 0.888889 1 240
23.9334 22.0931 0.988889 1 1 0 241
23.8833 22.123 0.988889 1 1 0 242
23.8332 22.1529 0.988889 1 1 0 243
23.7831 22.1826 0.998214 1 1 0 244
23.7331 21.8308 0.747995 0.7 0.777778 2 245
23.6828 21.6329 0.666065 0.7 0.666667 3 246
23.6328 22.2716 0.988889 1 1 0 247
23.5827 21.431 0.454403 0.5 0.555556 4 248
23.5325 21.9477 0.71069 0.7 0.777778 2 249
23.4824 21.7487 0.599669 0.6 0.666667 3 250
23.4324 21.2187 0.404019 0.4 0.444444 5 251
23.3823 20.4949 0.182593 0.2 0.222222 7 252
23.3321 20.5225 0.184066 0.2 0.222222 7 253
23.2822 20.5501 0.181523 0.2 0.222222 7 254
23.232 21.3315 0.406058 0.4 0.444444 5 255
23.182 22.535 0.988578 1 1 0 256
23.1317 21.0406 0.231187 0.2 0.333333 6 257
23.0817 20.6598 0.141239 0.1 0.222222 7 258
23.0316 20.687 0.177346 0.2 0.222222 7 259
22.9815 21.4709 0.38238 0.4 0.444444 5 260
22.9314 22.0617 0.592303 0.6 0.666667 3 261
22.8814 21.1778 0.297228 0.3 0.333333 6 262
22.8312 20.7953 0.173326 0.2 0.222222 7 263
22.7811 20.8222 0.144848 0.1 0.222222 7 264
22.7311 20.849 0.204731 0.2 0.222222 7 265
22.6809 21.9372 0.483083 0.5 0.555556 4 266
22.6307 22.8482 0.988889 1 1 0 267
22.5807 22.4871 0.721364 0.7 0.777778 2 268
22.5306 22.9039 0.994407 1 1 0 269
22.4805 20.9818 0.218703 0.2 0.222222 7 270
22.4304 21.0081 0.213785 0.2 0.222222 7 271
22.3804 22.9867 0.986943 1 1 0 272
22.3302 21.0604 0.167309 0.2 0.222222 7 273
22.2802 21.0864 0.126969 0.1 0.222222 7 274
22.23 21.1124 0.158471 0.2 0.222222 7 275
22.1798 21.1382 0.139468 0.1 0.222222 7 276
22.1298 21.9289 0.415454 0.4 0.444444 5 277
22.0798 23.1493 0.988889 1 1 0 278
22.0297 21.9808 0.377142 0.4 0.444444 5 279
21.9795 22.5771 0.617195 0.6 0.666667 3 280
21.9293 22.3369 0.540954 0.5 0.555556 4 281
21.8793 23.2552 0.998101 1 1 0 282
21.8291 23.2814 0.988889 1 1 0 283
21.7791 22.6805 0.590886 0.6 0.666667 3 284
21.7291 21.7808 0.283855 0.3 0.333333 6 285
21.679 22.9654 0.723264 0.7 0.777778 2 286
21.6288 21.415 0.152912 0.2 0.222222 7 287
21.5787 21.8551 0.222756 0.2 0.333333 6 288
21.4284 21.9283 0.291456 0.3 0.333333 6 291
21.3783 23.1155 0.776918 0.8 0.777778 2 292
21.3282 22.9052 0.657531 0.7 0.666667 3 293
21.2781 21.5835 0.203667 0.2 0.222222 7 294
21.228 22.3786 0.413776 0.4 0.444444 5 295
21.1779 23.6083 0.988889 1 1 0 296
21.1278 23.6323 0.893696 0.9 1 0 297
21.0776 22.094 0.275766 0.3 0.333333 6 298
21.0275 21.6997 0.146822 0.1 0.222222 7 299
20.9776 21.7224 0.192761 0.2 0.222222 7 300
20.7771 21.8119 0.164137 0.2 0.222222 7 304
20.727 21.8339 0.198665 0.2 0.222222 7 305
20.677 23.8406 0.960376 1 1 0 306
20.6268 22.9597 0.474938 0.5 0.555556 4 307
20.5767 22.9814 0.49226 0.5 0.555556 4 308
20.4264 23.3149 0.664646 0.7 0.666667 3 311
20.3763 21.9826 0.119825 0.1 0.222222 7 312
20.3262 23.9916 0.988889 1 1 0 313
20.2762 22.0234 0.134973 0.1 0.222222 7 314
19.9755 23.2256 0.523553 0.5 0.555556 4 320
19.9253 23.9618 0.843313 0.8 0.888889 1 321
19.8753 22.5976 0.329377 0.3 0.333333 6 322
19.8251 24.188 0.969132 1 1 0 323
19.7751 22.6342 0.227172 0.2 0.333333 6 324
19.725 24.2243 0.988889 1 1 0 325
19.6748 22.2507 0.19592 0.2 0.222222 7 326
19.5747 22.2854 0.196284 0.2 0.222222 7 328
19.5246 22.3024 0.114066 0.1 0.222222 7 329
19.4244 22.3356 0.156576 0.2 0.222222 7 331
19.3743 23.1274 0.388116 0.4 0.444444 5 332
19.3242 24.1695 0.802941 0.8 0.888889 1 333
19.2741 22.8022 0.321368 0.3 0.333333 6 334
19.224 23.4828 0.445333 0.4 0.555556 4 335
19.0737 22.4436 0.127558 0.1 0.222222 7 338
19.0236 24.4469 0.931087 0.9 1 0 339
18.9735 22.89 0.226914 0.2 0.333333 6 340
18.6729 22.5498 0.185933 0.2 0.222222 7 346
18.6228 22.9787 0.222924 0.2 0.333333 6 347
18.4725 23.0119 0.232516 0.2 0.333333 6 350
18.3723 22.6162 0.200847 0.2 0.222222 7 352
18.3222 23.3964 0.417053 0.4 0.444444 5 353
18.2721 22.6356 0.167565 0.2 0.222222 7 354
18.1719 23.0687 0.288377 0.3 0.333333 6 356
18.0216 23.4454 0.397219 0.4 0.444444 5 359
17.9715 24.6573 1 1 1 0 360
17.9214 24.663 1 1 1 0 361
17.8713 24.6683 1 1 1 0 362
17.8212 24.6731 1 1 1 0 363
17.7711 24.6774 1 1 1 0 364
17.721 24.6813 1 1 1 0 365
17.6709 24.6848 1 1 1 0 366
17.6208 24.6878 1 1 1 0 367
17.5707 24.6903 1 1 1 0 368
17.5206 24.6924 1 1 1 0 369
17.4705 24.6939 1 1 1 0 370
17.4204 24.695 1 1 1 0 371
17.3703 24.6956 1 1 1 0 372
17.3202 24.6957 1 1 1 0 373
17.2701 24.6953 1 1 1 0 374
17.22 24.6943 1 1 1 0 375
17.1699 24.6929 1 1 1 0 376
17.1198 24.6909 1 1 1 0 377
17.0697 24.6884 1 1 1 0 378
17.0196 24.6854 1 1 1 0 379
16.9695 24.6818 1 1 1 0 380
16.9194 24.6777 1 1 1 0 381
16.8693 24.673 1 1 1 0 382
16.8192 24.6678 1 1 1 0 383
16.7691 24.662 1 1 1 0 384
16.719 24.6556 1 1 1 0 385
16.6689 24.6486 1 1 1 0 386
16.6188 24.641 1 1 1 0 387
16.5687 24.6329 1 1 1 0 388
16.5186 24.6241 1 1 1 0 389
16.4685 24.6147 1 1 1 0 390
16.4184 24.6048 1 1 1 0 391
16.3683 24.5941 1 1 1 0 392
16.3182 24.5829 1 1 1 0 393
16.2681 24.571 1 1 1 0 394
16.218 24.5585 1 1 1 0 395
16.1679 24.5453 1 1 1 0 396
16.1178 24.5314 1 1 1 0 397
16.0677 24.5169 1 1 1 0 398
16.0176 24.5017 1 1 1 0 399
15.9676 24.4859 1 1 1 0 400
15.9175 24.4693 1 1 1 0 401
15.8674 24.4521 1 1 1 0 402
15.8173 24.4341 1 1 1 0 403
15.7672 24.4155 1 1 1 0 404
15.7171 24.396 1 1 1 0 405
15.667 24.3759 1 1 1 0 406
15.6169 24.355 1 1 1 0 407
15.5668 24.3334 1 1 1 0 408
15.5167 24.3111 1 1 1 0 409
15.4666 24.288 1 1 1 0 410
15.4165 24.2641 1 1 1 0 411
15.3664 24.2394 1 1 1 0 412
15.3163 24.2139 1 1 1 0 413
15.2662 24.1877 1 1 1 0 414
15.2161 24.1607 1 1 1 0 415
15.166 24.1328 1 1 1 0 416
15.1159 24.1041 1 1 1 0 417
15.0658 24.0747 1 1 1 0 418
15.0157 24.0443 1 1 1 0 419
14.9656 24.0132 1 1 1 0 420
14.9155 23.9811 1 1 1 0 421
14.8654 23.9483 1 1 1 0 422
14.8153 23.9145 1 1 1 0 423
14.7652 23.8799 1 1 1 0 424
14.7151 23.8444 1 1 1 0 425
14.665 23.808 1 1 1 0 426
14.6149 23.7707 1 1 1 0 427
14.5648 23.7325 1 1 1 0 428
14.5147 23.6934 1 1 1 0 429
14.4646 23.6534 1 1 1 0 430
14.4145 23.6124 1 1 1 0 431
14.3644 23.5704 1 1 1 0 432
14.3143 23.5276 1 1 1 0 433
14.2642 23.4837 1 1 1 0 434
14.2141 23.439 1 1 1 0 435
14.164 23.3932 1 1 1 0 436
14.1139 23.3464 1 1 1 0 437
14.0638 23.2986 1 1 1 0 438
14.0137 23.2499 1 1 1 0 439
13.9636 22.4226 0.447853 0.4 0.555556 4 440
13.9135 23.1494 0.945559 0.9 1 0 441
13.8634 23.0976 0.959853 1 1 0 442
13.8133 23.0447 0.98889 1 1 0 443
13.7632 21.9659 0.342875 0.3 0.444444 5 444
13.7131 22.5984 0.737479 0.7 0.777778 2 445
13.663 22.5437 0.676921 0.7 0.777778 2 446
13.6129 22.8228 0.968624 1 1 0 447
13.5628 21.7558 0.339436 0.3 0.444444 5 448
13.5127 21.409 0.24947 0.2 0.333333 6 449
13.4626 21.354 0.227021 0.2 0.333333 6 450
13.4125 21.5873 0.356466 0.4 0.444444 5 451
13.3624 22.521 0.999621 1 1 0 452
13.3123 21.1831 0.267713 0.3 0.333333 6 453
13.2622 20.7907 0.138559 0.1 0.222222 7 454
12.7612 20.156 0.118044 0.1 0.222222 7 464
10.0558 15.0506 0.382791 0.4 0.444444 5 518
10.0057 14.7402 0.247095 0.2 0.333333 6 519
9.9055 14.9032 0.605938 0.6 0.666667 3 521
9.85539 14.1303 0.154938 0.2 0.222222 7 522
9.8053 14.1801 0.238735 0.2 0.333333 6 523
9.75521 14.5706 0.672474 0.7 0.777778 2 524
9.70509 13.7097 0.203383 0.2 0.222222 7 525
9.65499 14.0411 0.495107 0.5 0.555556 4 526
9.60489 14.0101 0.655764 0.7 0.666667 3 527
9.55481 13.4564 0.330502 0.3 0.333333 6 528
9.50471 13.5888 0.449125 0.4 0.555556 4 529
9.4546 13.8214 0.909266 0.9 1 0 530
9.35439 12.8598 0.275673 0.3 0.333333 6 532
8.80331 11.0133 0.122361 0.1 0.222222 7 543
8.05181 8.9556 0.574836 0.6 0.666667 3 558
8.00171 8.46098 0.205762 0.2 0.222222 7 559
7.90149 8.4505 0.652617 0.7 0.666667 3 561
7.85141 8.2826 0.606187 0.6 0.666667 3 562
7.80131 7.90913 0.224202 0.2 0.333333 6 563
7.7512 7.65926 0.198198 0.2 0.222222 7 564
7.70109 7.7807 0.560208 0.6 0.666667 3 565
7.65111 7.55885 0.514799 0.5 0.555556 4 566
7.601 7.18223 0.21178 0.2 0.222222 7 567
7.55089 7.02402 0.155017 0.2 0.222222 7 568
7.50081 6.86644 0.187377 0.2 0.222222 7 569
7.4507 6.84825 0.43355 0.4 0.444444 5 570
7.4007 6.62576 0.279538 0.3 0.333333 6 571
7.3506 6.62907 0.60497 0.6 0.666667 3 572
7.3005 6.42162 0.514356 0.5 0.555556 4 573
7.2504 6.21229 0.397102 0.4 0.444444 5 574
7.20031 6.14704 0.637948 0.6 0.666667 3 575
7.15019 6.08847 0.996151 1 1 0 576
7.1001 5.79035 0.46266 0.5 0.555556 4 577
7.0501 5.76864 0.976288 1 1 0 578
7.00001 5.61046 0.980441 1 1 0 579
5.57172 1.8917 0.987699 1 1 0 580
5.5217 1.79674 0.989054 1 1 0 581
5.47168 1.69022 0.738422 0.7 0.777778 2 582
5.42166 1.61509 0.988889 1 1 0 583
5.37164 1.50845 0.571043 0.6 0.666667 3 584
5.32162 1.3879 0.142013 0.1 0.222222 7 585
5.2716 1.31045 0.16049 0.2 0.222222 7 586
5.22158 1.23562 0.195469 0.2 0.222222 7 587
5.17156 1.18089 0.425034 0.4 0.444444 5 588
5.02152 0.987423 0.637277 0.6 0.666667 3 591
4.82144 0.730877 0.205244 0.2 0.222222 7 595
4.7214 0.64815 0.720569 0.7 0.777778 2 597
4.62136 0.538994 0.145144 0.1 0.222222 7 599
4.57134 0.508624 0.609852 0.6 0.666667 3 600
4.52132 0.465661 0.491625 0.5 0.555556 4 601
4.4713 0.431109 0.689759 0.7 0.777778 2 602
4.42128 0.397437 0.992061 1 1 0 603
4.37126 0.362991 0.988889 1 1 0 604
4.32124 0.330707 0.988889 1 1 0 605
4.27124 0.30053 0.988889 1 1 0 606
4.22122 0.272366 0.988889 1 1 0 607
4.1712 0.245406 0.855323 0.9 0.888889 1 608
4.12118 0.21868 0.463336 0.5 0.555556 4 609
4.07116 0.194553 0.269153 0.3 0.333333 6 610
4.02114 0.173253 0.176729 0.2 0.222222 7 611
3.97112 0.154747 0.113866 0.1 0.222222 7 612
3.77104 0.0950994 0.171785 0.2 0.222222 7 616
3.3209 0.0250869 0.455069 0.5 0.555556 4 625
3.27088 0.0210408 0.475475 0.5 0.555556 4 626
3.22086 0.0175387 0.535962 0.5 0.555556 4 627
3.0208 0.00785634 0.267502 0.3 0.333333 6 631
2.97077 0.00634225 0.414322 0.4 0.444444 5 632
2.87073 0.00398635 0.247241 0.2 0.333333 6 634
2.82072 0.0031713 0.989 1 1 0 635
2.7707 0.00245967 0.989 1 1 0 636
2.72067 0.00188805 0.989 1 1 0 637
2.67068 0.00143384 0.989 1 1 0 638
2.62066 0.00107622 0.989 1 1 0 639
2.57065 0.000798011 0.966783 1 1 0 640
2.52063 0.000574589 0.134189 0.1 0.222222 7 641
2.37059 0.000208571 0.510027 0.5 0.555556 4 644
2.02046 1.00795e-05 0.56177 0.6 0.666667 3 651
1.92042 3.41103e-06 0.800632 0.8 0.888889 1 653
1.87041 1.88972e-06 0.749395 0.7 0.777778 2 654
1.82038 1.01417e-06 0.999883 1 1 0 655
1.57028 2.34898e-08 0.117023 0.1 0.222222 7 660
1.3702 4.09374e-10 0.630501 0.6 0.666667 3 664
0.869999 2.8717e-18 0.31 0.3 0.333333 6 674
0.814129 7.96217e-20 0.386695 0.4 0.444444 5 675
0.750662 6.96449e-22 0.571784 0.6 0.666667 3 676
0.673092 6.10643e-25 0.563867 0.6 0.666667 3 677
0.595523 8.18028e-29 0.665329 0.7 0.666667 3 678
0.493663 8.65657e-36 0.697828 0.7 0.777778 2 679
0.429804 7.02048e-42 0.769315 0.8 0.777778 2 680


==> fig/nooncloudScattKKtempe.txt <==
0  15.2793
0.01  15.4203
0.02  15.5611
0.03  15.7021
0.04  15.8432
0.05  15.7449
0.06  15.3695
0.07  14.9817
0.08  14.5932
0.09  14.2047
0.1  13.8038
0.11  13.4033
0.12  13.0114
0.13  12.6196
0.14  12.1997
0.15  11.7134
0.16  11.2514
0.17  10.7935
0.18  10.3357
0.19  9.82678
0.2  9.30868
0.21  8.8075
0.22  8.30631
0.23  7.79917
0.24  7.30921
0.25  6.78755
0.26  6.25545
0.27  5.72335
0.28  5.1545
0.29  4.57196
0.3  3.95895
0.31  3.34595
0.32  2.72106
0.33  2.05668
0.34  1.38988
0.35  0.720818
0.36  0.051758
0.37  -0.586248
0.38  -1.22639
0.39  -1.89083
0.4  -2.55526
0.41  -3.22324
0.42  -3.92389
0.43  -4.61565
0.44  -5.30154
0.45  -5.98743
0.46  -6.68588
0.47  -7.3916
0.48  -8.08607
0.49  -8.78053
0.5  -9.47499
0.51  -10.2106
0.52  -10.939
0.53  -11.6652
0.54  -12.3914
0.55  -13.128
0.56  -13.8731
0.57  -14.6229
0.58  -15.3729
0.59  -16.123
0.6  -16.8503
0.61  -17.5547
0.62  -18.2651
0.63  -18.9755
0.64  -19.6918
0.65  -20.4914
0.66  -21.2268
0.67  -21.951
0.68  -22.6752
0.69  -23.313
0.7  -23.9597
0.71  -24.6527
0.72  -25.3457
0.73  -26.0581
0.74  -26.8065
0.75  -27.5574
0.76  -28.3093
0.77  -29.0613
0.78  -29.8348
0.79  -30.6153
0.8  -31.3693
0.81  -32.1233
0.82  -32.889
0.83  -33.7029
0.84  -34.5211
0.85  -35.3419
0.86  -36.1627
0.87  -37.0117
0.88  -37.8734
0.89  -38.7166
0.9  -39.5598
0.91  -40.4117
0.92  -41.3465
0.93  -42.2829
0.94  -43.221
0.95  -44.1591
0.96  -45.1829
0.97  -46.2684
0.98  -47.358
0.99  -48.4476


==> fig/nooncloudScattKtempe.txt <==
0  17.8037
0.01  17.9119
0.02  18.0211
0.03  18.1313
0.04  18.2416
0.05  18.3519
0.06  18.461
0.07  18.5684
0.08  18.3521
0.09  18.0822
0.1  17.813
0.11  17.5437
0.12  17.2745
0.13  17.0051
0.14  16.7353
0.15  16.463
0.16  16.1883
0.17  15.9076
0.18  15.6269
0.19  15.3462
0.2  15.0657
0.21  14.7866
0.22  14.4884
0.23  14.1758
0.24  13.8595
0.25  13.5432
0.26  13.227
0.27  12.9107
0.28  12.5979
0.29  12.261
0.3  11.8917
0.31  11.5301
0.32  11.1694
0.33  10.8087
0.34  10.448
0.35  10.0828
0.36  9.69602
0.37  9.25808
0.38  8.82315
0.39  8.3892
0.4  7.95525
0.41  7.52129
0.42  7.08569
0.43  6.6452
0.44  6.18016
0.45  5.71493
0.46  5.24959
0.47  4.78424
0.48  4.31889
0.49  3.8531
0.5  3.38691
0.51  2.9075
0.52  2.42192
0.53  1.92935
0.54  1.43678
0.55  0.944211
0.56  0.458734
0.57  -0.0155458
0.58  -0.509734
0.59  -1.00848
0.6  -1.50977
0.61  -2.01106
0.62  -2.51235
0.63  -3.01508
0.64  -3.52222
0.65  -4.05704
0.66  -4.60174
0.67  -5.1412
0.68  -5.68066
0.69  -6.22012
0.7  -6.7601
0.71  -7.3046
0.72  -7.81291
0.73  -8.294
0.74  -8.7738
0.75  -9.25361
0.76  -9.73341
0.77  -10.2132
0.78  -10.6934
0.79  -11.1851
0.8  -11.6921
0.81  -12.201
0.82  -12.7101
0.83  -13.2193
0.84  -13.7284
0.85  -14.2396
0.86  -14.7651
0.87  -15.3254
0.88  -15.8885
0.89  -16.4524
0.9  -17.0164
0.91  -17.5804
0.92  -18.1448
0.93  -18.7271
0.94  -19.415
0.95  -20.1044
0.96  -20.7948
0.97  -21.4852
0.98  -22.1756
0.99  -22.8653


==> fig/noonnosnowJ1D_tests_5.txt <==
10  0.0368838
11  0.0347463
12  0.0330841
13  0.0309059
14  0.0292724
15  0.0280921
16  0.0270949
17  0.0261828
18  0.0254983
19  0.0245996
20  0.023663
21  0.0228296
22  0.0220963
23  0.0210848
24  0.0202138
25  0.019029
26  0.018345
27  0.0172143
28  0.0162079
29  0.0152214
30  0.0142499
31  0.0132374
32  0.0122724
33  0.0114531
34  0.0106292
35  0.00992344
36  0.0091912
37  0.00859745
38  0.00801633
39  0.00745397
40  0.00696756
41  0.00649591
42  0.00607838
43  0.00569156
44  0.00530428
45  0.00496663
46  0.00463352
47  0.00433719
48  0.0040629
49  0.00378725
50  0.00355033
51  0.00333127
52  0.00311326
53  0.00291085
54  0.00272886
55  0.00256546
56  0.00240655
57  0.00226009
58  0.0021155
59  0.00198423
60  0.00186959
61  0.0017608
62  0.00166085
63  0.00156579
64  0.0014819
65  0.00140219
66  0.0013251
67  0.00125708
68  0.0011906
69  0.00112709
70  0.00106515
71  0.00100801
72  0.000952577
73  0.000901307
74  0.000850526
75  0.00080451
76  0.000758746
77  0.000717166
78  0.000676122
79  0.000637163
80  0.00059964
81  0.000564684
82  0.000530168
83  0.000497756
84  0.00046713
85  0.000437934
86  0.000410157
87  0.000384056
88  0.000360061
89  0.000335423
90  0.000313678
91  0.000292162
92  0.000270382
93  0.000249931
94  0.000229168
95  0.000208149
96  0.000186962
97  0.000166881
98  0.000146033
99  0.000123515


==> fig/noonnosnowJ1D_tests_6.txt <==
10  0.0404582
11  0.0372126
12  0.0353633
13  0.03294
14  0.0313222
15  0.0294963
16  0.0276887
17  0.0263103
18  0.0246635
19  0.0229427
20  0.0212547
21  0.019922
22  0.0186708
23  0.0174136
24  0.016279
25  0.0151556
26  0.0140944
27  0.013289
28  0.0124069
29  0.0114684
30  0.0105788
31  0.00987455
32  0.00928196
33  0.00871705
34  0.00818223
35  0.00770882
36  0.00727469
37  0.00683346
38  0.00638937
39  0.00605135
40  0.00573272
41  0.00542018
42  0.00512103
43  0.00485495
44  0.00451318
45  0.00428069
46  0.00402996
47  0.00380443
48  0.00361454
49  0.0034285
50  0.00324955
51  0.0030855
52  0.00291596
53  0.00274642
54  0.00260193
55  0.00246472
56  0.00233512
57  0.00219596
58  0.00207126
59  0.00194656
60  0.001838
61  0.00174126
62  0.00164453
63  0.00154947
64  0.00146891
65  0.00137311
66  0.00127361
67  0.00119579
68  0.00112437
69  0.00106358
70  0.00099759
71  0.000948403
72  0.000897923
73  0.000838336
74  0.000787806
75  0.000743624
76  0.000704548
77  0.000668349
78  0.000632795
79  0.00059724
80  0.00056567
81  0.000538501
82  0.000522855
83  0.000507209
84  0.000486679
85  0.000455472
86  0.00042461
87  0.000396293
88  0.000377068
89  0.000346921
90  0.000330361
91  0.000311795
92  0.000292277
93  0.000271506
94  0.000253356
95  0.000236852
96  0.000217711
97  0.000192273
98  0.000166836
99  0.000141398


==> fig/noonnosnowJJ1DF_tests_5.txt <==
10  0.0390236
11  0.0373102
12  0.0358999
13  0.034064
14  0.0326761
15  0.0313129
16  0.0300735
17  0.0288397
18  0.0276045
19  0.0263985
20  0.0252303
21  0.0240759
22  0.0229774
23  0.0218722
24  0.0206579
25  0.019646
26  0.0186064
27  0.0177065
28  0.0169149
29  0.0160779
30  0.015319
31  0.0145432
32  0.0138916
33  0.0132261
34  0.0125834
35  0.0120049
36  0.0114916
37  0.0109132
38  0.01032
39  0.00981191
40  0.00936599
41  0.00890776
42  0.00850252
43  0.00805775
44  0.00766619
45  0.00729163
46  0.0069321
47  0.00655421
48  0.00627692
49  0.00594377
50  0.00559132
51  0.00529215
52  0.00497242
53  0.00465585
54  0.00439841
55  0.00412485
56  0.0038788
57  0.00363322
58  0.00339757
59  0.00320235
60  0.00301144
61  0.0028182
62  0.00263563
63  0.00247198
64  0.00231698
65  0.00217069
66  0.00203622
67  0.00190453
68  0.00178494
69  0.0016706
70  0.0015611
71  0.00146801
72  0.00138101
73  0.00130128
74  0.00121981
75  0.00115148
76  0.00109098
77  0.00102589
78  0.000965676
79  0.000907635
80  0.000854661
81  0.000803795
82  0.00075566
83  0.000709702
84  0.000663999
85  0.000624237
86  0.000587029
87  0.000550156
88  0.00051238
89  0.000475334
90  0.000442381
91  0.000410914
92  0.000379191
93  0.000346421
94  0.000318307
95  0.000290069
96  0.000261058
97  0.000232701
98  0.000204446
99  0.000173573


==> fig/noonnosnowJJ1D_tests_5.txt <==
10  0.0392619
11  0.037211
12  0.0356515
13  0.0335406
14  0.0320412
15  0.0309578
16  0.0300471
17  0.0291973
18  0.0285991
19  0.0277882
20  0.0269579
21  0.0261481
22  0.0254497
23  0.0244937
24  0.0236243
25  0.0226364
26  0.0218066
27  0.0205661
28  0.019515
29  0.0184156
30  0.0173117
31  0.0161592
32  0.0150892
33  0.0141646
34  0.0132127
35  0.0123955
36  0.0115743
37  0.0108924
38  0.0102042
39  0.00953829
40  0.00898685
41  0.00846877
42  0.00799359
43  0.00753528
44  0.00707273
45  0.00666628
46  0.00626472
47  0.0059099
48  0.00557727
49  0.00523769
50  0.00493223
51  0.00464024
52  0.0043495
53  0.00408775
54  0.00385382
55  0.00364114
56  0.00343439
57  0.00323921
58  0.00304438
59  0.00286454
60  0.00270947
61  0.00255666
62  0.00240851
63  0.00226725
64  0.00214962
65  0.00203746
66  0.00192766
67  0.00182442
68  0.00172579
69  0.0016337
70  0.00154444
71  0.00146426
72  0.00138382
73  0.00130828
74  0.00123244
75  0.00116155
76  0.00109167
77  0.00103205
78  0.000972712
79  0.000916222
80  0.000861534
81  0.000810622
82  0.000760904
83  0.000714526
84  0.000669954
85  0.000625113
86  0.000583103
87  0.000543452
88  0.000507813
89  0.000472493
90  0.000440692
91  0.000408406
92  0.000376349
93  0.000346856
94  0.000316673
95  0.00028775
96  0.000258447
97  0.000229796
98  0.000201143
99  0.000169501


==> fig/noonnosnowNJJ1DF_tests_5.txt <==
10  0.0364734
11  0.0345945
12  0.033026
13  0.0309851
14  0.0294284
15  0.0278978
16  0.0265029
17  0.0251227
18  0.0238191
19  0.0225743
20  0.0213621
21  0.020183
22  0.0190337
23  0.0179247
24  0.0167597
25  0.0158156
26  0.0148687
27  0.0139848
28  0.0132364
29  0.012463
30  0.0118277
31  0.0111996
32  0.0106303
33  0.0100457
34  0.00953057
35  0.00907043
36  0.00866923
37  0.00823145
38  0.00778086
39  0.00740282
40  0.00704115
41  0.00667628
42  0.00635579
43  0.00597011
44  0.00565907
45  0.00534987
46  0.00504393
47  0.00474676
48  0.00450159
49  0.00425634
50  0.00401139
51  0.00380343
52  0.00359419
53  0.00338053
54  0.003214
55  0.00303086
56  0.00287412
57  0.00271311
58  0.00255506
59  0.00242266
60  0.00229346
61  0.00216244
62  0.00203669
63  0.00192254
64  0.00181308
65  0.00170864
66  0.00161101
67  0.00151441
68  0.00142509
69  0.0013399
70  0.00125924
71  0.00118875
72  0.00112142
73  0.00105998
74  0.000996319
75  0.000942936
76  0.000894389
77  0.000839972
78  0.000790299
79  0.000743113
80  0.0006994
81  0.000656356
82  0.000616288
83  0.000579543
84  0.000542487
85  0.000508828
86  0.000478598
87  0.000448235
88  0.000416879
89  0.000386758
90  0.000360081
91  0.00033471
92  0.000309193
93  0.000282502
94  0.000259495
95  0.000236601
96  0.000212831
97  0.000189662
98  0.000166132
99  0.000140475


==> fig/noonnosnowNJJ1DF_tests_6.txt <==
10  0.0325248
11  0.0305394
12  0.0288711
13  0.0267786
14  0.0251721
15  0.0235941
16  0.0221794
17  0.0207834
18  0.0194918
19  0.0182693
20  0.0170918
21  0.0159785
22  0.0148967
23  0.0138675
24  0.0128063
25  0.0119471
26  0.011106
27  0.0102978
28  0.00964456
29  0.00897199
30  0.00842801
31  0.0078992
32  0.0074026
33  0.00690069
34  0.00650402
35  0.00612834
36  0.00578807
37  0.0054604
38  0.00509563
39  0.00479175
40  0.00449881
41  0.00422728
42  0.003983
43  0.00369616
44  0.00345832
45  0.0032302
46  0.00300991
47  0.00279043
48  0.00261183
49  0.00244093
50  0.00227204
51  0.00212422
52  0.00197088
53  0.00183639
54  0.00172161
55  0.00160422
56  0.00150393
57  0.00140528
58  0.00130893
59  0.00122759
60  0.00114991
61  0.00107343
62  0.00100132
63  0.000936214
64  0.000874793
65  0.000816138
66  0.000760567
67  0.000708361
68  0.000661768
69  0.000616785
70  0.000576163
71  0.000539064
72  0.000505431
73  0.000474723
74  0.000443051
75  0.000417835
76  0.000393985
77  0.000367605
78  0.000343928
79  0.000321489
80  0.000301076
81  0.000280239
82  0.000261601
83  0.000244776
84  0.000227745
85  0.000211925
86  0.000198588
87  0.000185114
88  0.000171148
89  0.00015781
90  0.000146118
91  0.000135359
92  0.000124533
93  0.000112857
94  0.000103369
95  9.39956e-05
96  8.41839e-05
97  7.47869e-05
98  6.53112e-05
99  5.51795e-05


==> fig/noonnosnowNJJ1D_tests_5.txt <==
10  0.0404274
11  0.0371822
12  0.0353338
13  0.0329132
14  0.0312961
15  0.0294735
16  0.0276679
17  0.0262896
18  0.0246442
19  0.0229264
20  0.0212416
21  0.019911
22  0.0186615
23  0.0174058
24  0.0162725
25  0.0151503
26  0.0140903
27  0.0132852
28  0.0124037
29  0.0114661
30  0.0105764
31  0.00986916
32  0.00927665
33  0.00871252
34  0.00817846
35  0.00770533
36  0.00727297
37  0.00683244
38  0.00638807
39  0.00604974
40  0.00573158
41  0.00541987
42  0.00512145
43  0.00485589
44  0.00451501
45  0.00428269
46  0.00403204
47  0.00380655
48  0.00361577
49  0.00342872
50  0.00324914
51  0.00308511
52  0.00291542
53  0.00274572
54  0.00260141
55  0.00246447
56  0.00233519
57  0.00219633
58  0.00207195
59  0.00194756
60  0.00183967
61  0.00174377
62  0.00164788
63  0.0015537
64  0.00147276
65  0.00137583
66  0.00127521
67  0.00119685
68  0.00112514
69  0.00106429
70  0.000998892
71  0.000949509
72  0.000898601
73  0.000838691
74  0.000788314
75  0.00074415
76  0.000704803
77  0.000668613
78  0.000633061
79  0.00059751
80  0.000565924
81  0.000538729
82  0.000523105
83  0.000507481
84  0.000486953
85  0.000455666
86  0.000424745
87  0.000396514
88  0.000377322
89  0.00034729
90  0.000330802
91  0.000312271
92  0.000292768
93  0.000272025
94  0.000253872
95  0.000237308
96  0.000218121
97  0.000192672
98  0.000167222
99  0.000141772


==> fig/noonnosnowNJJ1D_tests_6.txt <==
10  0.0397245
11  0.0364364
12  0.0345743
13  0.0321336
14  0.0304845
15  0.0286093
16  0.0267545
17  0.0253444
18  0.0236489
19  0.0218889
20  0.0201682
21  0.0188304
22  0.0175727
23  0.0163244
24  0.0151974
25  0.0140784
26  0.013022
27  0.0122299
28  0.0113659
29  0.010448
30  0.0095774
31  0.00888667
32  0.00830812
33  0.00775763
34  0.00723733
35  0.00678776
36  0.0063804
37  0.00596182
38  0.00553641
39  0.00520963
40  0.00490666
41  0.00461394
42  0.00433123
43  0.00407324
44  0.00375881
45  0.0035537
46  0.00333458
47  0.00313135
48  0.00295123
49  0.00277361
50  0.00260651
51  0.00246472
52  0.00231953
53  0.00217435
54  0.00205048
55  0.00193282
56  0.00182213
57  0.0017108
58  0.00161172
59  0.00151264
60  0.00142521
61  0.00134617
62  0.00126714
63  0.00119071
64  0.00112555
65  0.00105208
66  0.000976661
67  0.000915812
68  0.000858327
69  0.000808779
70  0.000759755
71  0.000722433
72  0.000683584
73  0.000637629
74  0.000599378
75  0.000565304
76  0.000533912
77  0.000506189
78  0.000478895
79  0.000451601
80  0.00042744
81  0.000406476
82  0.000391997
83  0.000377517
84  0.000360595
85  0.000338051
86  0.000315691
87  0.000294681
88  0.0002795
89  0.000257357
90  0.000243814
91  0.00022917
92  0.000214003
93  0.00019815
94  0.000184076
95  0.000171262
96  0.000156746
97  0.000138215
98  0.000119685
99  0.000101154


==> fig/noontempe.txt <==
0.0787425  4.09647
0.0887425  3.92789
0.0987425  3.8391
0.108743  3.79691
0.118743  7.37973
0.128743  14.4971
0.138743  17.4238
0.148743  18.3654
0.158743  18.4073
0.168743  18.6436
0.178743  18.6395
0.188743  18.5293
0.198743  18.4054
0.208743  18.0804
0.218743  17.7322
0.228743  17.3362
0.238743  16.9373
0.248743  16.3596
0.258743  15.7717
0.268743  15.2538
0.278743  14.7449
0.288743  14.3029
0.298743  13.8369
0.308743  13.1549
0.318743  12.4635
0.328743  11.7722
0.338743  11.081
0.348743  10.3903
0.358743  9.7451
0.368743  9.05005
0.378743  8.33265
0.388743  7.61495
0.398743  6.88495
0.408743  6.15067
0.418743  5.40206
0.428743  4.61129
0.438743  3.83882
0.448743  3.07136
0.458743  2.29412
0.468743  1.51689
0.478743  0.739647
0.488743  -0.0375915
0.498743  -0.809743
0.508743  -1.5763
0.518743  -2.3717
0.528743  -3.16591
0.538743  -3.95672
0.548743  -4.74752
0.558743  -5.53833
0.568743  -6.33947
0.578743  -7.10261
0.588743  -7.84921
0.598743  -8.59582
0.608743  -9.34242
0.618743  -10.089
0.628743  -10.8547
0.638743  -11.6208
0.648743  -12.369
0.658743  -13.1035
0.668743  -13.8383
0.678743  -14.5731
0.688743  -15.3081
0.698743  -16.0467
0.708743  -16.7622
0.718743  -17.476
0.728743  -18.1898
0.738743  -18.9036
0.748743  -19.6142
0.758743  -20.3348
0.768743  -21.0495
0.778743  -21.7495
0.788743  -22.4717
0.798743  -23.2003
0.808743  -23.9289
0.818743  -24.6575
0.828743  -25.352
0.838743  -26.055
0.848743  -26.7546
0.858743  -27.4564
0.868743  -28.1615
0.878743  -28.8667
0.888743  -29.5854
0.898743  -30.3085
0.908743  -31.0459
0.918743  -31.7833
0.928743  -32.5207
0.938743  -33.2724
0.948743  -34.0583
0.958743  -34.8442
0.968743  -35.63
0.978743  -36.415
0.988743  -37.2059
0.998743  -38.0079


==> fig/temperature00.txt <==
0	20.7029
0.0526316	21.6668
0.105263	20.6515
0.157895	18.9441
0.210526	17.0617
0.263158	14.9915
0.315789	12.5462
0.368421	9.72241
0.421053	6.74978
0.473684	3.77416
0.526316	0.577471
0.578947	-2.57529
0.631579	-6.02176
0.684211	-9.4115
0.736842	-13.0243
0.789474	-15.8279
0.842105	-18.9265
0.894737	-21.9588
0.947368	-25.5061
1	-29.6112


==> fig/temperature01.txt <==
0.0398711	35.7233
0.0805703	35.7908
0.122151	34.8832
0.164674	33.7648
0.208206	32.2534
0.252822	30.4098
0.298607	28.2639
0.34566	25.9055
0.39409	23.2266
0.444027	20.0654
0.49562	16.6506
0.549047	12.5842
0.604519	8.23154
0.662288	3.27571
0.722667	-1.08183
0.786046	-6.20891
0.852921	-11.608
0.923945	-18.4993
1	-27.4789

